Security for Distributed Deep Neural Networks Towards Data Confidentiality & Intellectual Property Protection

Current developments in Enterprise Systems observe a paradigm shift, moving the needle from the backend to the edge sectors of those; by distributing data, decentralizing applications and integrating novel components seamlessly to the central systems. Distributively deployed AI capabilities will thrust this transition. Several non-functional requirements arise along with these developments, security being at the center of the discussions. Bearing those requirements in mind, hereby we propose an approach to holistically protect distributed Deep Neural Network (DNN) based/enhanced software assets, i.e. confidentiality of their input & output data streams as well as safeguarding their Intellectual Property. Making use of Fully Homomorphic Encryption (FHE), our approach enables the protection of Distributed Neural Networks, while processing encrypted data. On that respect we evaluate the feasibility of this solution on a Convolutional Neuronal Network (CNN) for image classification deployed on distributed infrastructures.

==> images/csv/cifar/1noacti/acc.csv <==
step,value
0,0.33851999044418335
1,0.4386799931526184
2,0.48561999201774597
3,0.5242599844932556
4,0.5483999848365784
5,0.5732799768447876
6,0.5864800214767456
7,0.5995000004768372
8,0.6133599877357483
9,0.6237000226974487
10,0.6322399973869324
11,0.6385400295257568
12,0.6458799839019775
13,0.6534600257873535
14,0.6621999740600586
15,0.6647199988365173
16,0.6708800196647644
17,0.6777399778366089
18,0.6842399835586548
19,0.6871200203895569
20,0.692080020904541
21,0.6919599771499634
22,0.6990399956703186
23,0.6995999813079834
24,0.7032600045204163
25,0.7047399878501892
26,0.7086799740791321
27,0.7134799957275391
28,0.7130399942398071
29,0.7173799872398376
30,0.7200999855995178
31,0.718999981880188
32,0.723800003528595
33,0.7242199778556824
34,0.7264000177383423
35,0.7255600094795227
36,0.7268999814987183
37,0.7316399812698364
38,0.7318800091743469
39,0.7331399917602539
40,0.7344800233840942
41,0.7382599711418152
42,0.7374200224876404
43,0.7395399808883667
44,0.739799976348877
45,0.7406200170516968
46,0.7447800040245056
47,0.7434200048446655
48,0.7462000250816345
49,0.7475200295448303
50,0.7478200197219849
51,0.7465599775314331
52,0.7483999729156494
53,0.7490800023078918
54,0.7502400279045105
55,0.7495200037956238
56,0.750760018825531
57,0.7523000240325928
58,0.7551800012588501
59,0.7544199824333191
60,0.7544199824333191
61,0.7557399868965149
62,0.7586399912834167
63,0.758080005645752
64,0.7585200071334839
65,0.760860025882721
66,0.758899986743927
67,0.7625399827957153
68,0.7620800137519836
69,0.7651799917221069
70,0.7619799971580505
71,0.7632799744606018
72,0.7645400166511536
73,0.7661200165748596
74,0.7637799978256226
75,0.7687399983406067
76,0.7663400173187256
77,0.7691799998283386
78,0.7679600119590759
79,0.7695000171661377
80,0.7670599818229675
81,0.7688800096511841
82,0.7696800231933594
83,0.769819974899292
84,0.7696400284767151
85,0.7710400223731995
86,0.7734799981117249
87,0.770579993724823
88,0.772599995136261
89,0.7735400199890137
90,0.7737200260162354
91,0.7708399891853333
92,0.7752000093460083
93,0.7740799784660339
94,0.7746400237083435
95,0.7754799723625183
96,0.7728400230407715
97,0.7764400243759155
98,0.7776200175285339
99,0.7762200236320496
100,0.776419997215271
101,0.7804399728775024
102,0.7789400219917297
103,0.7795799970626831
104,0.7795799970626831
105,0.7795600295066833
106,0.7792999744415283
107,0.7799599766731262
108,0.7791799902915955
109,0.7801799774169922
110,0.7816600203514099
111,0.7800800204277039
112,0.7829800248146057
113,0.7818199992179871
114,0.7824000120162964
115,0.7821800112724304
116,0.7828599810600281
117,0.7852799892425537
118,0.785040020942688
119,0.792460024356842
120,0.7958999872207642
121,0.7955999970436096
122,0.7969800233840942
123,0.795960009098053
124,0.7967000007629395
125,0.797540009021759
126,0.7974399924278259
127,0.7968400120735168
128,0.7981399893760681
129,0.797980010509491
130,0.798740029335022
131,0.7976400256156921
132,0.7985799908638
133,0.7961400151252747
134,0.7982000112533569
135,0.7970600128173828
136,0.8006799817085266
137,0.795740008354187
138,0.7986999750137329
139,0.7989599704742432
140,0.7987200021743774
141,0.7987599968910217
142,0.8011800050735474
143,0.7966200113296509
144,0.800599992275238
145,0.8027399778366089
146,0.8036199808120728
147,0.8039000034332275
148,0.8032799959182739
149,0.8036400079727173
150,0.804639995098114
151,0.8040599822998047
152,0.8061599731445312
153,0.8070399761199951
154,0.8051000237464905
155,0.8052200078964233
156,0.8082200288772583
157,0.8076199889183044
158,0.8066400289535522
159,0.8094199895858765
160,0.8076000213623047
161,0.8054800033569336
162,0.8058199882507324
163,0.8055599927902222
164,0.8071200251579285
165,0.807200014591217
166,0.8079400062561035
167,0.8070600032806396
168,0.8057799935340881
169,0.8050000071525574
170,0.8103399872779846
171,0.8051599860191345
172,0.8074600100517273
173,0.8093600273132324
174,0.8129400014877319
175,0.8126800060272217
176,0.8106799721717834
177,0.812279999256134
178,0.810259997844696
179,0.8121399879455566
180,0.8105000257492065
181,0.8091400265693665
182,0.8112000226974487
183,0.8100399971008301
184,0.8107399940490723
185,0.8108599781990051
186,0.8105400204658508
187,0.8130199909210205
188,0.8105800151824951
189,0.8093799948692322
190,0.810479998588562
191,0.8117799758911133
192,0.8112999796867371
193,0.8130999803543091
194,0.8114799857139587
195,0.8109599947929382
196,0.8113800287246704
197,0.8131399750709534
198,0.8120200037956238
199,0.8122199773788452


==> images/csv/cifar/1noacti/loss.csv <==
step,value
0,1.8123438358306885
1,1.542189359664917
2,1.4218969345092773
3,1.3330352306365967
4,1.2630889415740967
5,1.2088218927383423
6,1.169123649597168
7,1.1338855028152466
8,1.101110577583313
9,1.0712897777557373
10,1.0489921569824219
11,1.0274250507354736
12,1.0059150457382202
13,0.9871737957000732
14,0.9709404110908508
15,0.9554111361503601
16,0.9423967599868774
17,0.9227719306945801
18,0.9128802418708801
19,0.9002090692520142
20,0.8864420652389526
21,0.8822650909423828
22,0.8734923601150513
23,0.8650702834129333
24,0.857991099357605
25,0.8449868559837341
26,0.8396294116973877
27,0.8277444243431091
28,0.8272814750671387
29,0.8208510279655457
30,0.8111780881881714
31,0.8094774484634399
32,0.7969233989715576
33,0.8005425930023193
34,0.7937871217727661
35,0.7881354689598083
36,0.7898034453392029
37,0.7796547412872314
38,0.7754254341125488
39,0.7692579627037048
40,0.7659009099006653
41,0.756747841835022
42,0.7619000673294067
43,0.7531546354293823
44,0.7501364350318909
45,0.7517585754394531
46,0.743293285369873
47,0.7430179715156555
48,0.7420057654380798
49,0.7328755855560303
50,0.7336567640304565
51,0.7285809516906738
52,0.7311611771583557
53,0.7224655747413635
54,0.7264589667320251
55,0.7233705520629883
56,0.7167696952819824
57,0.7186419367790222
58,0.7113835215568542
59,0.7106643915176392
60,0.7073091268539429
61,0.7095851302146912
62,0.7011620402336121
63,0.7021898627281189
64,0.7032543420791626
65,0.697918176651001
66,0.6972233057022095
67,0.6914499402046204
68,0.6904452443122864
69,0.6872861981391907
70,0.6897424459457397
71,0.6887245774269104
72,0.6856093406677246
73,0.6837331056594849
74,0.6833127737045288
75,0.6791867613792419
76,0.679053544998169
77,0.6752826571464539
78,0.6723392009735107
79,0.6715364456176758
80,0.6718003749847412
81,0.6711583733558655
82,0.6667676568031311
83,0.6695857048034668
84,0.6629453897476196
85,0.6630902886390686
86,0.6579729914665222
87,0.6640637516975403
88,0.6622105240821838
89,0.6602776050567627
90,0.6593560576438904
91,0.6608608365058899
92,0.6579762101173401
93,0.6574983596801758
94,0.6548421382904053
95,0.6545682549476624
96,0.6550714373588562
97,0.6525683999061584
98,0.645951509475708
99,0.6498586535453796
100,0.6486965417861938
101,0.6468268632888794
102,0.6456707119941711
103,0.6490342617034912
104,0.6444826126098633
105,0.6402426958084106
106,0.644142746925354
107,0.6439892053604126
108,0.6390799283981323
109,0.6341138482093811
110,0.6332424283027649
111,0.6380178928375244
112,0.6330224871635437
113,0.6344873309135437
114,0.633915364742279
115,0.6311863660812378
116,0.6311642527580261
117,0.6262267231941223
118,0.6258867383003235
119,0.6010910868644714
120,0.5972397327423096
121,0.5960411429405212
122,0.5918352007865906
123,0.5920563340187073
124,0.5954269170761108
125,0.5930732488632202
126,0.5919100046157837
127,0.5913829803466797
128,0.5854543447494507
129,0.5875662565231323
130,0.5856794118881226
131,0.5905100107192993
132,0.5907835960388184
133,0.587072491645813
134,0.5855030417442322
135,0.586060643196106
136,0.5823397636413574
137,0.5874798893928528
138,0.5873609781265259
139,0.5851948261260986
140,0.5835853815078735
141,0.5846649408340454
142,0.5819680094718933
143,0.5888466835021973
144,0.5823715329170227
145,0.570374071598053
146,0.5683940052986145
147,0.5679841637611389
148,0.5704684257507324
149,0.5702090859413147
150,0.5699126124382019
151,0.5665258169174194
152,0.5637626051902771
153,0.5639718174934387
154,0.5651350021362305
155,0.5664324164390564
156,0.5609432458877563
157,0.5594391226768494
158,0.5650614500045776
159,0.5623805522918701
160,0.5598821640014648
161,0.5636486411094666
162,0.5627747774124146
163,0.5625936985015869
164,0.5611969828605652
165,0.5633020997047424
166,0.5609081387519836
167,0.5618391036987305
168,0.5644388198852539
169,0.5627454519271851
170,0.5535368919372559
171,0.5624274611473083
172,0.5561891794204712
173,0.5519036054611206
174,0.5497312545776367
175,0.5475987792015076
176,0.5528372526168823
177,0.5476153492927551
178,0.5532089471817017
179,0.5510793924331665
180,0.5482357144355774
181,0.5537270903587341
182,0.5513354539871216
183,0.5523313283920288
184,0.5517029762268066
185,0.5479121804237366
186,0.5464786887168884
187,0.5452785491943359
188,0.5484869480133057
189,0.5531445741653442
190,0.5516477227210999
191,0.5475644469261169
192,0.5480772256851196
193,0.5454403758049011
194,0.5438976287841797
195,0.5495383143424988
196,0.5435808897018433
197,0.5442320704460144
198,0.5458080768585205
199,0.5428975224494934


==> images/csv/cifar/1noacti/val_acc.csv <==
step,value
0,0.43709999322891235
1,0.4975999891757965
2,0.4941999912261963
3,0.5504999756813049
4,0.6162999868392944
5,0.5985000133514404
6,0.6201000213623047
7,0.633899986743927
8,0.6592000126838684
9,0.6621000170707703
10,0.6837999820709229
11,0.6671000123023987
12,0.6793000102043152
13,0.6762999892234802
14,0.6920999884605408
15,0.6949999928474426
16,0.7088000178337097
17,0.7210999727249146
18,0.722599983215332
19,0.7099999785423279
20,0.7239000201225281
21,0.729200005531311
22,0.7196999788284302
23,0.7258999943733215
24,0.7402999997138977
25,0.7390000224113464
26,0.7318000197410583
27,0.7398999929428101
28,0.7495999932289124
29,0.7336000204086304
30,0.7458000183105469
31,0.7605999708175659
32,0.7570000290870667
33,0.758899986743927
34,0.753000020980835
35,0.7548999786376953
36,0.746399998664856
37,0.7590000033378601
38,0.7548999786376953
39,0.7613999843597412
40,0.7663000226020813
41,0.769599974155426
42,0.7767999768257141
43,0.7666000127792358
44,0.7638999819755554
45,0.7638999819755554
46,0.7797999978065491
47,0.7777000069618225
48,0.7749000191688538
49,0.7720999717712402
50,0.7730000019073486
51,0.7720999717712402
52,0.7645999789237976
53,0.7572000026702881
54,0.7753999829292297
55,0.7803999781608582
56,0.774399995803833
57,0.7768999934196472
58,0.7821999788284302
59,0.7799999713897705
60,0.7785999774932861
61,0.7799000144004822
62,0.7835000157356262
63,0.7785999774932861
64,0.7664999961853027
65,0.7911999821662903
66,0.7781000137329102
67,0.7738000154495239
68,0.7688000202178955
69,0.7738000154495239
70,0.777400016784668
71,0.7850000262260437
72,0.7943999767303467
73,0.7939000129699707
74,0.7896999716758728
75,0.7925999760627747
76,0.789900004863739
77,0.7885000109672546
78,0.7789000272750854
79,0.7968000173568726
80,0.7850000262260437
81,0.7943000197410583
82,0.7904999852180481
83,0.7871999740600586
84,0.784600019454956
85,0.8019999861717224
86,0.79339998960495
87,0.8007000088691711
88,0.7900999784469604
89,0.7955999970436096
90,0.7835999727249146
91,0.7937999963760376
92,0.7875999808311462
93,0.7929999828338623
94,0.7867000102996826
95,0.8021000027656555
96,0.8026000261306763
97,0.7971000075340271
98,0.7897999882698059
99,0.8041999936103821
100,0.8064000010490417
101,0.8050000071525574
102,0.800000011920929
103,0.796500027179718
104,0.7903000116348267
105,0.8004000186920166
106,0.7781999707221985
107,0.8118000030517578
108,0.8130999803543091
109,0.8026999831199646
110,0.7985000014305115
111,0.7662000060081482
112,0.7957000136375427
113,0.7953000068664551
114,0.784600019454956
115,0.7929999828338623
116,0.7944999933242798
117,0.8011000156402588
118,0.7918000221252441
119,0.8064000010490417
120,0.7996000051498413
121,0.8102999925613403
122,0.819100022315979
123,0.8108000159263611
124,0.8008000254631042
125,0.7932000160217285
126,0.8123999834060669
127,0.7986999750137329
128,0.8104000091552734
129,0.8064000010490417
130,0.8105999827384949
131,0.7989000082015991
132,0.8162000179290771
133,0.8087000250816345
134,0.8173999786376953
135,0.8123999834060669
136,0.8195000290870667
137,0.803600013256073
138,0.8061000108718872
139,0.819100022315979
140,0.8167999982833862
141,0.8101999759674072
142,0.8104000091552734
143,0.8131999969482422
144,0.8083000183105469
145,0.8149999976158142
146,0.815500020980835
147,0.8094000220298767
148,0.809499979019165
149,0.8086000084877014
150,0.809499979019165
151,0.8062000274658203
152,0.8159999847412109
153,0.8152999877929688
154,0.8140000104904175
155,0.8183000087738037
156,0.8109999895095825
157,0.807200014591217
158,0.8210999965667725
159,0.817300021648407
160,0.8130000233650208
161,0.8224999904632568
162,0.8162999749183655
163,0.8162000179290771
164,0.8165000081062317
165,0.8213000297546387
166,0.8177000284194946
167,0.8147000074386597
168,0.8199999928474426
169,0.8062000274658203
170,0.8184000253677368
171,0.8216999769210815
172,0.8145999908447266
173,0.815500020980835
174,0.8210999965667725
175,0.8212000131607056
176,0.8226000070571899
177,0.8205000162124634
178,0.817300021648407
179,0.810699999332428
180,0.8183000087738037
181,0.8212000131607056
182,0.8176000118255615
183,0.8212000131607056
184,0.8205000162124634
185,0.8215000033378601
186,0.8169000148773193
187,0.8184000253677368
188,0.8149999976158142
189,0.817300021648407
190,0.821399986743927
191,0.8210999965667725
192,0.8202000260353088
193,0.8195000290870667
194,0.8176000118255615
195,0.8205999732017517
196,0.8208000063896179
197,0.8197000026702881
198,0.8233000040054321
199,0.8219000101089478


==> images/csv/cifar/1noacti/val_loss.csv <==
step,value
0,1.5505520105361938
1,1.3756299018859863
2,1.4218578338623047
3,1.2805867195129395
4,1.083541750907898
5,1.1253963708877563
6,1.085671305656433
7,1.0467945337295532
8,0.9740111827850342
9,0.9694513082504272
10,0.9107528328895569
11,0.9581308960914612
12,0.9124848246574402
13,0.9349539875984192
14,0.888160765171051
15,0.8847886323928833
16,0.8424069881439209
17,0.8071246147155762
18,0.7986007332801819
19,0.8551654815673828
20,0.7998133301734924
21,0.7740020751953125
22,0.8180657029151917
23,0.7911053895950317
24,0.7541404962539673
25,0.7502924203872681
26,0.7871285676956177
27,0.7682890295982361
28,0.7472853660583496
29,0.7788812518119812
30,0.745466947555542
31,0.7093328237533569
32,0.7223734259605408
33,0.703504741191864
34,0.7218670845031738
35,0.7247800230979919
36,0.7513744831085205
37,0.7137237191200256
38,0.7203740477561951
39,0.7186083197593689
40,0.6861461400985718
41,0.6810805797576904
42,0.6676995754241943
43,0.6792919039726257
44,0.693617045879364
45,0.701002299785614
46,0.6549989581108093
47,0.6608614921569824
48,0.6581735610961914
49,0.6740946173667908
50,0.667711615562439
51,0.6735071539878845
52,0.6995753645896912
53,0.7169072031974792
54,0.6639678478240967
55,0.6523374915122986
56,0.6666160821914673
57,0.6533908247947693
58,0.6402705907821655
59,0.6467946171760559
60,0.6457668542861938
61,0.6440644860267639
62,0.6387752294540405
63,0.6469337940216064
64,0.6946840882301331
65,0.6114222407341003
66,0.6474857926368713
67,0.6598096489906311
68,0.6821190714836121
69,0.6815333962440491
70,0.6609774827957153
71,0.6235707402229309
72,0.6016179323196411
73,0.6078516840934753
74,0.6174205541610718
75,0.6095479130744934
76,0.619178295135498
77,0.6205088496208191
78,0.6504361033439636
79,0.5982463359832764
80,0.6372413635253906
81,0.6108806133270264
82,0.6198310256004333
83,0.6271316409111023
84,0.63493412733078
85,0.5891427397727966
86,0.624111533164978
87,0.591117262840271
88,0.6143661141395569
89,0.6070806384086609
90,0.6535145044326782
91,0.6016784906387329
92,0.6184531450271606
93,0.6259041428565979
94,0.6304820775985718
95,0.587711751461029
96,0.5845521688461304
97,0.6010581851005554
98,0.621406614780426
99,0.573997437953949
100,0.579565167427063
101,0.5685465931892395
102,0.5963147282600403
103,0.6090927720069885
104,0.6264872550964355
105,0.5980771780014038
106,0.6577130556106567
107,0.5554025769233704
108,0.553609311580658
109,0.5933370590209961
110,0.5939809679985046
111,0.7304353713989258
112,0.614605188369751
113,0.6027875542640686
114,0.661258339881897
115,0.6214127540588379
116,0.6171382069587708
117,0.5990322828292847
118,0.6206234693527222
119,0.5864184498786926
120,0.5974103212356567
121,0.5595840811729431
122,0.5388961434364319
123,0.5650560259819031
124,0.6031202077865601
125,0.6218963265419006
126,0.5571433901786804
127,0.6088100075721741
128,0.5648548603057861
129,0.5741077065467834
130,0.56610506772995
131,0.6156609058380127
132,0.5535808801651001
133,0.5719540119171143
134,0.5387512445449829
135,0.5537644624710083
136,0.5404447317123413
137,0.5933147668838501
138,0.5865796804428101
139,0.5428516864776611
140,0.5480098724365234
141,0.573117196559906
142,0.5813066363334656
143,0.5625945925712585
144,0.5717341303825378
145,0.5471057891845703
146,0.5487101674079895
147,0.5740826725959778
148,0.5758850574493408
149,0.5794399380683899
150,0.5758072733879089
151,0.5832399725914001
152,0.5439894199371338
153,0.5481424927711487
154,0.5625761151313782
155,0.5489640831947327
156,0.5635148882865906
157,0.5816948413848877
158,0.5339841842651367
159,0.5459025502204895
160,0.5606797337532043
161,0.5300395488739014
162,0.5514214634895325
163,0.5494993329048157
164,0.5532307624816895
165,0.5393494367599487
166,0.5446733236312866
167,0.5571877956390381
168,0.5435575246810913
169,0.5771594047546387
170,0.5437275171279907
171,0.5378369092941284
172,0.5567188262939453
173,0.5517016053199768
174,0.5339117050170898
175,0.5359899401664734
176,0.5391891598701477
177,0.5469797849655151
178,0.5489326119422913
179,0.5780415534973145
180,0.5450266599655151
181,0.5399868488311768
182,0.5499944686889648
183,0.5455204248428345
184,0.5380762219429016
185,0.539364755153656
186,0.5570831894874573
187,0.546095073223114
188,0.560139536857605
189,0.5493526458740234
190,0.5375831723213196
191,0.5345384478569031
192,0.5460045337677002
193,0.541632890701294
194,0.5546465516090393
195,0.5402288436889648
196,0.5376885533332825
197,0.5463062524795532
198,0.5314247012138367
199,0.5351499915122986


==> images/csv/cifar/1xsquareplustwox/acc.csv <==
step,value
0,0.3369799852371216
1,0.4426400065422058
2,0.48743999004364014
3,0.5196800231933594
4,0.5471000075340271
5,0.5671799778938293
6,0.5839200019836426
7,0.6003400087356567
8,0.6097999811172485
9,0.6207600235939026
10,0.6296399831771851
11,0.6343799829483032
12,0.6460999846458435
13,0.6489999890327454
14,0.6533600091934204
15,0.6622999906539917
16,0.6646199822425842
17,0.6731799840927124
18,0.6768800020217896
19,0.6826800107955933
20,0.6868600249290466
21,0.6895400285720825
22,0.695360004901886
23,0.6991599798202515
24,0.7010400295257568
25,0.7032999992370605
26,0.7040200233459473
27,0.7088199853897095
28,0.7117400169372559
29,0.7138599753379822
30,0.7151399850845337
31,0.7150400280952454
32,0.7197999954223633
33,0.7213799953460693
34,0.7247800230979919
35,0.7269799709320068
36,0.7279000282287598
37,0.7282800078392029
38,0.7298799753189087
39,0.7328799962997437
40,0.7330399751663208
41,0.7350599765777588
42,0.736840009689331
43,0.7398800253868103
44,0.7390599846839905
45,0.7430400252342224
46,0.7402600049972534
47,0.7427200078964233
48,0.7441800236701965
49,0.7450399994850159
50,0.7458800077438354
51,0.7452399730682373
52,0.7495399713516235
53,0.7469000220298767
54,0.7510600090026855
55,0.7529199719429016
56,0.7506999969482422
57,0.751479983329773
58,0.7537000179290771
59,0.7569199800491333
60,0.7530999779701233
61,0.7565799951553345
62,0.7567200064659119
63,0.7553200125694275
64,0.756600022315979
65,0.7578200101852417
66,0.7603999972343445
67,0.7601199746131897
68,0.7593399882316589
69,0.7610999941825867
70,0.763700008392334
71,0.763759970664978
72,0.7731000185012817
73,0.7727199792861938
74,0.7734799981117249
75,0.7754200100898743
76,0.7788000106811523
77,0.7742800116539001
78,0.775600016117096
79,0.7755600214004517
80,0.7768599987030029
81,0.7777199745178223
82,0.7776399850845337
83,0.7786399722099304
84,0.7785199880599976
85,0.7807599902153015
86,0.7781199812889099
87,0.7792400121688843
88,0.7800400257110596
89,0.7794399857521057
90,0.7807199954986572
91,0.779420018196106
92,0.7802600264549255
93,0.7813599705696106
94,0.7823399901390076
95,0.7808799743652344
96,0.781440019607544
97,0.7805799841880798
98,0.7825599908828735
99,0.7817599773406982
100,0.7824000120162964
101,0.7829200029373169
102,0.7839199900627136
103,0.7885000109672546
104,0.7903000116348267
105,0.7896999716758728
106,0.7891200184822083
107,0.7875999808311462
108,0.7907400131225586
109,0.7894200086593628
110,0.7894200086593628
111,0.7896199822425842
112,0.7913200259208679
113,0.7906000018119812
114,0.7914000153541565
115,0.7893800139427185
116,0.7904800176620483
117,0.7912999987602234
118,0.7910199761390686
119,0.7914400100708008
120,0.7889599800109863
121,0.7925999760627747
122,0.7905399799346924
123,0.7914599776268005
124,0.7926200032234192
125,0.7920399904251099
126,0.7923600077629089
127,0.7961999773979187
128,0.7957000136375427
129,0.7950800061225891
130,0.7947199940681458
131,0.7967399954795837
132,0.7945600152015686
133,0.7950000166893005
134,0.7958999872207642
135,0.7960799932479858
136,0.7934200167655945
137,0.7945799827575684
138,0.7968599796295166
139,0.7958599925041199
140,0.795960009098053
141,0.7953199744224548
142,0.79694002866745
143,0.7954199910163879
144,0.8001000285148621
145,0.796779990196228
146,0.7988799810409546
147,0.795520007610321
148,0.7955999970436096
149,0.7946400046348572
150,0.7974600195884705
151,0.7991399765014648
152,0.7963200211524963
153,0.7968000173568726
154,0.7962200045585632
155,0.7971000075340271
156,0.79721999168396
157,0.797760009765625
158,0.7990800142288208
159,0.7990599870681763
160,0.7987599968910217
161,0.800000011920929
162,0.7988600134849548
163,0.800000011920929
164,0.79830002784729
165,0.7984200119972229
166,0.7978399991989136
167,0.7980599999427795
168,0.799239993095398
169,0.7982800006866455
170,0.7987599968910217
171,0.7991600036621094
172,0.8001199960708618
173,0.8005200028419495
174,0.7994400262832642
175,0.7983999848365784
176,0.7990999817848206
177,0.8007799983024597
178,0.7977399826049805
179,0.799239993095398
180,0.7990800142288208
181,0.79830002784729
182,0.798259973526001
183,0.8007400035858154
184,0.7999200224876404
185,0.7992799878120422
186,0.7972800135612488
187,0.8001199960708618
188,0.8004800081253052
189,0.7994400262832642
190,0.801859974861145
191,0.7991399765014648
192,0.7973399758338928
193,0.7981399893760681
194,0.799239993095398
195,0.7981600165367126
196,0.7991399765014648
197,0.8032000064849854
198,0.8000400066375732
199,0.7984600067138672


==> images/csv/cifar/1xsquareplustwox/loss.csv <==
step,value
0,1.8262598514556885
1,1.5387160778045654
2,1.4310959577560425
3,1.3476109504699707
4,1.2794665098190308
5,1.2229092121124268
6,1.1748467683792114
7,1.1394400596618652
8,1.1112061738967896
9,1.0829817056655884
10,1.058484673500061
11,1.0421741008758545
12,1.0172587633132935
13,1.0001171827316284
14,0.9850317239761353
15,0.9731268286705017
16,0.95713871717453
17,0.9393229484558105
18,0.9239891171455383
19,0.9145846962928772
20,0.9059089422225952
21,0.895569384098053
22,0.8827978372573853
23,0.8745192885398865
24,0.8690920472145081
25,0.8583413362503052
26,0.8495792746543884
27,0.8436877727508545
28,0.8361967206001282
29,0.8297234177589417
30,0.8206371665000916
31,0.823546290397644
32,0.8121026754379272
33,0.808687686920166
34,0.7987050414085388
35,0.7942867875099182
36,0.7886355519294739
37,0.7864384651184082
38,0.7830533981323242
39,0.7774394154548645
40,0.7726477384567261
41,0.7721295356750488
42,0.7648975253105164
43,0.7561274766921997
44,0.7562953233718872
45,0.7508838772773743
46,0.7523148059844971
47,0.7444445490837097
48,0.745702862739563
49,0.7390121817588806
50,0.7368406057357788
51,0.7365922927856445
52,0.7286636829376221
53,0.7311000227928162
54,0.7262210845947266
55,0.7205705642700195
56,0.7230929732322693
57,0.7169979810714722
58,0.7150628566741943
59,0.7143095135688782
60,0.7113315463066101
61,0.7059544920921326
62,0.7097727656364441
63,0.7066885232925415
64,0.7030681371688843
65,0.6995883584022522
66,0.698668897151947
67,0.6990450024604797
68,0.6980029344558716
69,0.6962097883224487
70,0.6896849870681763
71,0.6876650452613831
72,0.6628578305244446
73,0.6551558971405029
74,0.6576095223426819
75,0.657900333404541
76,0.649324357509613
77,0.6543483734130859
78,0.6489119529724121
79,0.6490893959999084
80,0.6473342180252075
81,0.6452964544296265
82,0.6504430770874023
83,0.6434218883514404
84,0.6433407068252563
85,0.6373897790908813
86,0.642682671546936
87,0.6440575122833252
88,0.6402990818023682
89,0.639978289604187
90,0.6381995677947998
91,0.6403546333312988
92,0.6375811696052551
93,0.6405363082885742
94,0.6341590285301208
95,0.6393435597419739
96,0.6329763531684875
97,0.6341731548309326
98,0.6324036121368408
99,0.6316267848014832
100,0.6324732899665833
101,0.6318265199661255
102,0.6345392465591431
103,0.6140543222427368
104,0.6137904524803162
105,0.6132276058197021
106,0.6116524338722229
107,0.6146067976951599
108,0.6111264228820801
109,0.6107052564620972
110,0.612966775894165
111,0.6124458312988281
112,0.6131935119628906
113,0.6117861270904541
114,0.6100519895553589
115,0.6085839867591858
116,0.6102127432823181
117,0.6078655123710632
118,0.6040984392166138
119,0.6087443828582764
120,0.6125841736793518
121,0.6053503751754761
122,0.6059927344322205
123,0.6076872944831848
124,0.6071308851242065
125,0.600314736366272
126,0.6025419235229492
127,0.5998627543449402
128,0.5940939784049988
129,0.5938130021095276
130,0.5932405591011047
131,0.595840573310852
132,0.596107006072998
133,0.5979933142662048
134,0.5927050113677979
135,0.5918653607368469
136,0.596745491027832
137,0.5927442312240601
138,0.5954083800315857
139,0.5901808738708496
140,0.5984667539596558
141,0.5913544297218323
142,0.5873914361000061
143,0.5938926339149475
144,0.5864393711090088
145,0.5891264081001282
146,0.5871756076812744
147,0.595404326915741
148,0.5946388840675354
149,0.5943810939788818
150,0.5934140086174011
151,0.5909430980682373
152,0.5883613228797913
153,0.5913294553756714
154,0.5909281373023987
155,0.5902636647224426
156,0.5912314057350159
157,0.5911501049995422
158,0.5880929231643677
159,0.5854496359825134
160,0.5862241983413696
161,0.5843703150749207
162,0.5866865515708923
163,0.5847729444503784
164,0.5830525755882263
165,0.589013397693634
166,0.5881257057189941
167,0.5919815897941589
168,0.5873896479606628
169,0.5873613357543945
170,0.5855778455734253
171,0.5847108364105225
172,0.584285318851471
173,0.5845229029655457
174,0.5835734009742737
175,0.5862424969673157
176,0.58551424741745
177,0.5837974548339844
178,0.5886606574058533
179,0.5843600630760193
180,0.5856771469116211
181,0.5824123024940491
182,0.5863036513328552
183,0.5835272073745728
184,0.5807507634162903
185,0.5839608311653137
186,0.5863648056983948
187,0.5814549326896667
188,0.5801941752433777
189,0.5853205323219299
190,0.580717146396637
191,0.5824234485626221
192,0.5869038105010986
193,0.5837698578834534
194,0.5812608003616333
195,0.5821359157562256
196,0.5816288590431213
197,0.5781846046447754
198,0.5826322436332703
199,0.5841474533081055


==> images/csv/cifar/1xsquareplustwox/val_acc.csv <==
step,value
0,0.4259999990463257
1,0.5209000110626221
2,0.5482000112533569
3,0.5677000284194946
4,0.6158999800682068
5,0.616599977016449
6,0.6309000253677368
7,0.6241000294685364
8,0.6496999859809875
9,0.6650000214576721
10,0.652999997138977
11,0.6797999739646912
12,0.682200014591217
13,0.6751999855041504
14,0.682699978351593
15,0.6974999904632568
16,0.6965000033378601
17,0.7071999907493591
18,0.7196000218391418
19,0.6992999911308289
20,0.7103000283241272
21,0.718999981880188
22,0.732200026512146
23,0.7379999756813049
24,0.7287999987602234
25,0.7397000193595886
26,0.7520999908447266
27,0.7421000003814697
28,0.7531999945640564
29,0.7465999722480774
30,0.7343999743461609
31,0.7501000165939331
32,0.7225000262260437
33,0.7415000200271606
34,0.7472000122070312
35,0.7648000121116638
36,0.7537000179290771
37,0.7570000290870667
38,0.7494000196456909
39,0.7569000124931335
40,0.7494000196456909
41,0.75
42,0.7472000122070312
43,0.7626000046730042
44,0.7712000012397766
45,0.7721999883651733
46,0.7731000185012817
47,0.7730000019073486
48,0.7734000086784363
49,0.7657999992370605
50,0.7598999738693237
51,0.7717999815940857
52,0.7814000248908997
53,0.7505000233650208
54,0.7702000141143799
55,0.7670000195503235
56,0.7836999893188477
57,0.7789999842643738
58,0.7861999869346619
59,0.7868000268936157
60,0.7847999930381775
61,0.7903000116348267
62,0.7853999733924866
63,0.7793999910354614
64,0.7799000144004822
65,0.7563999891281128
66,0.7930999994277954
67,0.7842000126838684
68,0.7854999899864197
69,0.7906000018119812
70,0.7918999791145325
71,0.7730000019073486
72,0.7925000190734863
73,0.7874000072479248
74,0.7896999716758728
75,0.7904999852180481
76,0.7771999835968018
77,0.8015000224113464
78,0.796999990940094
79,0.7950999736785889
80,0.7889000177383423
81,0.7925000190734863
82,0.8044999837875366
83,0.7860000133514404
84,0.7991999983787537
85,0.8004000186920166
86,0.7791000008583069
87,0.8050000071525574
88,0.7985000014305115
89,0.7972000241279602
90,0.7926999926567078
91,0.8032000064849854
92,0.8076000213623047
93,0.7960000038146973
94,0.7882000207901001
95,0.801800012588501
96,0.7925999760627747
97,0.7935000061988831
98,0.796999990940094
99,0.7809000015258789
100,0.8047999739646912
101,0.8029999732971191
102,0.8043000102043152
103,0.8051999807357788
104,0.8075000047683716
105,0.803600013256073
106,0.8076000213623047
107,0.8090999722480774
108,0.8080999851226807
109,0.8083999752998352
110,0.8076000213623047
111,0.805400013923645
112,0.8032000064849854
113,0.8076000213623047
114,0.8026999831199646
115,0.8047999739646912
116,0.8057000041007996
117,0.8108000159263611
118,0.8094000220298767
119,0.8098000288009644
120,0.8064000010490417
121,0.8075000047683716
122,0.8087999820709229
123,0.8137000203132629
124,0.8084999918937683
125,0.8062000274658203
126,0.8044999837875366
127,0.8051999807357788
128,0.8113999962806702
129,0.8098999857902527
130,0.808899998664856
131,0.8065999746322632
132,0.8051000237464905
133,0.7968000173568726
134,0.8029999732971191
135,0.8112999796867371
136,0.8083999752998352
137,0.8090999722480774
138,0.807200014591217
139,0.8077999949455261
140,0.8112999796867371
141,0.8126999735832214
142,0.8008000254631042
143,0.8126999735832214
144,0.8091999888420105
145,0.8151000142097473
146,0.8084999918937683
147,0.8151000142097473
148,0.8129000067710876
149,0.8116999864578247
150,0.8086000084877014
151,0.8108000159263611
152,0.8119000196456909
153,0.8108999729156494
154,0.8065999746322632
155,0.8105000257492065
156,0.8066999912261963
157,0.8116000294685364
158,0.8130000233650208
159,0.8127999901771545
160,0.814300000667572
161,0.8123999834060669
162,0.8094000220298767
163,0.8147000074386597
164,0.8134999871253967
165,0.8116000294685364
166,0.8098999857902527
167,0.8104000091552734
168,0.8116999864578247
169,0.810699999332428
170,0.8115000128746033
171,0.8140000104904175
172,0.8129000067710876
173,0.8122000098228455
174,0.8151000142097473
175,0.810699999332428
176,0.8123000264167786
177,0.8166999816894531
178,0.8108999729156494
179,0.8082000017166138
180,0.8130999803543091
181,0.8144000172615051
182,0.8129000067710876
183,0.8061000108718872
184,0.8102999925613403
185,0.8120999932289124
186,0.8108999729156494
187,0.8054999709129333
188,0.8112999796867371
189,0.8127999901771545
190,0.8097000122070312
191,0.8102999925613403
192,0.8141000270843506
193,0.8141000270843506
194,0.8116000294685364
195,0.8101999759674072
196,0.8123000264167786
197,0.8101000189781189
198,0.8133999705314636
199,0.8138999938964844


==> images/csv/cifar/1xsquareplustwox/val_loss.csv <==
step,value
0,1.5848113298416138
1,1.360321283340454
2,1.2730793952941895
3,1.2317038774490356
4,1.1173158884048462
5,1.0808539390563965
6,1.0611811876296997
7,1.0887724161148071
8,1.007489562034607
9,0.9559470415115356
10,1.010817289352417
11,0.9226476550102234
12,0.9109413623809814
13,0.927519679069519
14,0.9110458493232727
15,0.87961745262146
16,0.8840750455856323
17,0.853132963180542
18,0.8089268207550049
19,0.8552053570747375
20,0.8434702754020691
21,0.8168140649795532
22,0.7836800813674927
23,0.7636643648147583
24,0.7807804346084595
25,0.7513794898986816
26,0.7308583855628967
27,0.7643238306045532
28,0.7161428928375244
29,0.7411910891532898
30,0.7900318503379822
31,0.7397363185882568
32,0.8076364994049072
33,0.7776182889938354
34,0.7611697316169739
35,0.6888194680213928
36,0.7228853106498718
37,0.7153179049491882
38,0.7344935536384583
39,0.7204457521438599
40,0.738305926322937
41,0.7468936443328857
42,0.7557317614555359
43,0.7076855897903442
44,0.6866795420646667
45,0.6775687336921692
46,0.6852409839630127
47,0.6820664405822754
48,0.670915424823761
49,0.6964845061302185
50,0.7143637537956238
51,0.674183189868927
52,0.6533432602882385
53,0.7363194227218628
54,0.6835574507713318
55,0.6913819313049316
56,0.6443859338760376
57,0.6716263294219971
58,0.6320260763168335
59,0.6397861838340759
60,0.6557345986366272
61,0.60491544008255
62,0.6471866965293884
63,0.6661046147346497
64,0.6573405265808105
65,0.7278818488121033
66,0.6116114258766174
67,0.6503599286079407
68,0.6391927003860474
69,0.6406359672546387
70,0.6252030730247498
71,0.6894611716270447
72,0.6133665442466736
73,0.6432203650474548
74,0.6332597136497498
75,0.6290575265884399
76,0.6648110747337341
77,0.5997453331947327
78,0.6109909415245056
79,0.6240004897117615
80,0.6329843997955322
81,0.629115879535675
82,0.5895162224769592
83,0.643039882183075
84,0.6125906109809875
85,0.6030218601226807
86,0.6724884510040283
87,0.5848513245582581
88,0.6017841696739197
89,0.6087687015533447
90,0.6264918446540833
91,0.5956588983535767
92,0.5759304165840149
93,0.6081840991973877
94,0.6435105204582214
95,0.6000390648841858
96,0.6294922828674316
97,0.6240481734275818
98,0.6189645528793335
99,0.664609432220459
100,0.5897970795631409
101,0.6000100374221802
102,0.5969817042350769
103,0.5781261324882507
104,0.5788963437080383
105,0.5970892310142517
106,0.5742813348770142
107,0.5739141702651978
108,0.5828707814216614
109,0.5766600966453552
110,0.5834144353866577
111,0.5893386006355286
112,0.5865506529808044
113,0.595439076423645
114,0.5968483686447144
115,0.5843343734741211
116,0.5915446281433105
117,0.5660502314567566
118,0.576712965965271
119,0.5799536108970642
120,0.584016740322113
121,0.5839022994041443
122,0.5773013234138489
123,0.5681576132774353
124,0.5793159008026123
125,0.5836048722267151
126,0.5872966647148132
127,0.5867622494697571
128,0.5669859051704407
129,0.5805049538612366
130,0.5825913548469543
131,0.583511471748352
132,0.5861238241195679
133,0.6154761910438538
134,0.5967336893081665
135,0.5713711977005005
136,0.5835221409797668
137,0.5751596689224243
138,0.5829318761825562
139,0.5743484497070312
140,0.5757662057876587
141,0.5736225843429565
142,0.6037027835845947
143,0.5655840635299683
144,0.573179304599762
145,0.5670793652534485
146,0.5826557278633118
147,0.5578252077102661
148,0.5651755332946777
149,0.5779209733009338
150,0.5788453817367554
151,0.5713801980018616
152,0.5693416595458984
153,0.5734079480171204
154,0.5874287486076355
155,0.5735921859741211
156,0.5838202834129333
157,0.5715714693069458
158,0.5645400881767273
159,0.5671833157539368
160,0.5594226717948914
161,0.5663176774978638
162,0.5673944354057312
163,0.5639162659645081
164,0.5657666325569153
165,0.5737354755401611
166,0.575417697429657
167,0.5741721391677856
168,0.5766429901123047
169,0.5769768953323364
170,0.5699269771575928
171,0.5653743743896484
172,0.5676950216293335
173,0.565569281578064
174,0.5566560626029968
175,0.5740600228309631
176,0.5654149651527405
177,0.5541010499000549
178,0.5711119174957275
179,0.5766057968139648
180,0.5645492672920227
181,0.5637190937995911
182,0.5646480917930603
183,0.5845557451248169
184,0.5707888007164001
185,0.5698907971382141
186,0.5695891380310059
187,0.5860002040863037
188,0.5677450895309448
189,0.5647549033164978
190,0.5727994441986084
191,0.5704103708267212
192,0.5626686811447144
193,0.5637006163597107
194,0.5704198479652405
195,0.5699160695075989
196,0.5670753717422485
197,0.572299599647522
198,0.5628923773765564
199,0.5604235529899597


==> images/csv/cifar/5_my_softplus/acc.csv <==
step,value
0,0.30112001299858093
1,0.3851200044155121
2,0.4229399859905243
3,0.4543200135231018
4,0.47446000576019287
5,0.49239999055862427
6,0.5050399899482727
7,0.5151600241661072
8,0.5255399942398071
9,0.5340399742126465
10,0.5440199971199036
11,0.5530200004577637
12,0.5636799931526184
13,0.5730400085449219
14,0.5798599720001221
15,0.5828800201416016
16,0.5905600190162659
17,0.5939199924468994
18,0.5968800187110901
19,0.6003999710083008
20,0.6043199896812439
21,0.608959972858429
22,0.6111999750137329
23,0.6161999702453613
24,0.6197599768638611
25,0.6218199729919434
26,0.6274200081825256
27,0.6316999793052673
28,0.6339399814605713
29,0.6394000053405762
30,0.6384199857711792
31,0.6409800052642822
32,0.6480399966239929
33,0.6488000154495239
34,0.6538400053977966
35,0.6565799713134766
36,0.6584600210189819
37,0.6600199937820435
38,0.6675000190734863
39,0.6649199724197388
40,0.6702200174331665
41,0.668940007686615
42,0.6763399839401245
43,0.6790199875831604
44,0.6829000115394592
45,0.6857799887657166
46,0.6830999851226807
47,0.6865800023078918
48,0.6884199976921082
49,0.6863399744033813
50,0.6906399726867676
51,0.6941400170326233
52,0.7011600136756897
53,0.6984999775886536
54,0.6989399790763855
55,0.704200029373169
56,0.706059992313385
57,0.7064599990844727
58,0.7103999853134155
59,0.7092400193214417
60,0.7142999768257141
61,0.7137399911880493
62,0.7144399881362915
63,0.7167800068855286
64,0.7161399722099304
65,0.7191399931907654
66,0.7163599729537964
67,0.7208600044250488
68,0.7230799794197083
69,0.7246000170707703
70,0.7271000146865845
71,0.7290400266647339
72,0.7281000018119812
73,0.7279599905014038
74,0.7310000061988831
75,0.7330600023269653
76,0.7329199910163879
77,0.733240008354187
78,0.734000027179718
79,0.7323200106620789
80,0.7378000020980835
81,0.7377399802207947
82,0.7384399771690369
83,0.7365800142288208
84,0.7408199906349182
85,0.7418199777603149
86,0.7426199913024902
87,0.7435399889945984
88,0.7429199814796448
89,0.7410600185394287
90,0.7463200092315674
91,0.7470999956130981
92,0.7480400204658508
93,0.7494999766349792
94,0.7489399909973145
95,0.750980019569397
96,0.7519400119781494
97,0.7512199878692627
98,0.7510799765586853
99,0.7521399855613708
100,0.7553200125694275
101,0.756600022315979
102,0.7552000284194946
103,0.7538800239562988
104,0.7556999921798706
105,0.7580000162124634
106,0.7580400109291077
107,0.7583400011062622
108,0.7587000131607056
109,0.7591599822044373
110,0.7641000151634216
111,0.762179970741272
112,0.7650200128555298
113,0.7650799751281738
114,0.7669399976730347
115,0.7688999772071838
116,0.7675600051879883
117,0.7666000127792358
118,0.7646399736404419
119,0.7710199952125549
120,0.7682999968528748
121,0.7723600268363953
122,0.7693799734115601
123,0.7712000012397766
124,0.7688400149345398
125,0.7709800004959106
126,0.7710800170898438
127,0.7692199945449829
128,0.7712600231170654
129,0.77156001329422
130,0.7684599757194519
131,0.7718200087547302
132,0.7739999890327454
133,0.7745800018310547
134,0.7736999988555908
135,0.7746599912643433
136,0.773419976234436
137,0.7757400274276733
138,0.7738400101661682
139,0.7714800238609314
140,0.7749000191688538
141,0.7750399708747864
142,0.7742800116539001
143,0.7762399911880493
144,0.7763400077819824
145,0.7765200138092041
146,0.7761600017547607
147,0.7765200138092041
148,0.7785999774932861
149,0.7767599821090698
150,0.7778000235557556
151,0.7796800136566162
152,0.7797799706459045
153,0.777679979801178
154,0.7814000248908997
155,0.7803999781608582
156,0.7805200219154358
157,0.7810400128364563
158,0.7797999978065491
159,0.7839400172233582
160,0.7826200127601624
161,0.7796800136566162
162,0.7832000255584717
163,0.7820600271224976
164,0.7852399945259094
165,0.7816600203514099
166,0.7802000045776367
167,0.7827799916267395
168,0.7837600111961365
169,0.7836800217628479
170,0.7823799848556519
171,0.7817599773406982
172,0.7822999954223633
173,0.7831799983978271
174,0.7817599773406982
175,0.7831599712371826
176,0.7830600142478943
177,0.7829800248146057
178,0.7834200263023376
179,0.7800800204277039
180,0.7845199704170227
181,0.7832599878311157
182,0.781499981880188
183,0.7836999893188477
184,0.7835000157356262
185,0.7834200263023376
186,0.7838600277900696
187,0.7820799946784973
188,0.7854400277137756
189,0.7835599780082703
190,0.7835999727249146
191,0.7827600240707397
192,0.7841200232505798
193,0.7861800193786621
194,0.785040020942688
195,0.7840200066566467
196,0.7866799831390381
197,0.785860002040863
198,0.7843999862670898
199,0.7855600118637085


==> images/csv/cifar/5_my_softplus/loss.csv <==
step,value
0,1.930544376373291
1,1.7224946022033691
2,1.6192611455917358
3,1.535249948501587
4,1.479773759841919
5,1.4440802335739136
6,1.4044010639190674
7,1.3832896947860718
8,1.3526856899261475
9,1.3237652778625488
10,1.3000929355621338
11,1.277705192565918
12,1.255528211593628
13,1.2329208850860596
14,1.2105916738510132
15,1.2035752534866333
16,1.1841580867767334
17,1.1707273721694946
18,1.1593512296676636
19,1.1498538255691528
20,1.1389827728271484
21,1.1287925243377686
22,1.116365671157837
23,1.1013120412826538
24,1.1002033948898315
25,1.0866926908493042
26,1.0750597715377808
27,1.0656068325042725
28,1.0594323873519897
29,1.0467497110366821
30,1.037406325340271
31,1.032554030418396
32,1.0187857151031494
33,1.0135002136230469
34,1.0045732259750366
35,0.9951878786087036
36,0.9877443909645081
37,0.9804138541221619
38,0.9686872959136963
39,0.9664696455001831
40,0.9565328359603882
41,0.9510101079940796
42,0.9430489540100098
43,0.930209219455719
44,0.9210466742515564
45,0.9162232875823975
46,0.9145940542221069
47,0.9043505191802979
48,0.9020795226097107
49,0.8988049030303955
50,0.888207197189331
51,0.8855103254318237
52,0.8655314445495605
53,0.8705117702484131
54,0.8687869906425476
55,0.8620700240135193
56,0.8551115989685059
57,0.8534411787986755
58,0.8456580638885498
59,0.8447464108467102
60,0.8374630808830261
61,0.8340523838996887
62,0.8287497758865356
63,0.8248571753501892
64,0.8198702335357666
65,0.8189249038696289
66,0.8186987042427063
67,0.8103180527687073
68,0.8102501630783081
69,0.8016707897186279
70,0.7961618900299072
71,0.7919903993606567
72,0.7937134504318237
73,0.7937861680984497
74,0.7826547026634216
75,0.7797835469245911
76,0.7822370529174805
77,0.7756825089454651
78,0.7789996862411499
79,0.7757165431976318
80,0.7641555666923523
81,0.7653263807296753
82,0.7610173225402832
83,0.7643454670906067
84,0.7592914700508118
85,0.7531310319900513
86,0.7485222816467285
87,0.7475248575210571
88,0.7473118305206299
89,0.7528481483459473
90,0.7401154637336731
91,0.7396555542945862
92,0.7349575161933899
93,0.7320272326469421
94,0.7324703335762024
95,0.7315300703048706
96,0.7280593514442444
97,0.7223805785179138
98,0.7217393517494202
99,0.7176796197891235
100,0.7177366018295288
101,0.7157182097434998
102,0.7154500484466553
103,0.710759162902832
104,0.7111584544181824
105,0.7094950079917908
106,0.703199028968811
107,0.7061685919761658
108,0.7081598043441772
109,0.6995736360549927
110,0.6885768175125122
111,0.6882776021957397
112,0.6836044788360596
113,0.6877431869506836
114,0.6788050532341003
115,0.6762481331825256
116,0.6785734295845032
117,0.6805476546287537
118,0.6779751777648926
119,0.670339822769165
120,0.6771891117095947
121,0.66761714220047
122,0.6734824180603027
123,0.668986976146698
124,0.6733625531196594
125,0.6679444313049316
126,0.6667248010635376
127,0.6724121570587158
128,0.6693280339241028
129,0.6664948463439941
130,0.6710676550865173
131,0.6619779467582703
132,0.6608201265335083
133,0.6658020615577698
134,0.6643524765968323
135,0.6601510643959045
136,0.6630659699440002
137,0.6583373546600342
138,0.6617418527603149
139,0.6641209721565247
140,0.6603314876556396
141,0.6577287912368774
142,0.6631345748901367
143,0.6560326814651489
144,0.6553701758384705
145,0.65522700548172
146,0.6536624431610107
147,0.6552512049674988
148,0.6492247581481934
149,0.6502521634101868
150,0.6502875089645386
151,0.6458857655525208
152,0.6405822038650513
153,0.6454707384109497
154,0.6427531838417053
155,0.6451682448387146
156,0.6459912657737732
157,0.6415408849716187
158,0.6395613551139832
159,0.6371392011642456
160,0.6353907585144043
161,0.6465697884559631
162,0.6359566450119019
163,0.6424628496170044
164,0.6332456469535828
165,0.6402763724327087
166,0.6441669464111328
167,0.6363088488578796
168,0.6401528716087341
169,0.6337061524391174
170,0.6301098465919495
171,0.6379722356796265
172,0.6358093023300171
173,0.6344083547592163
174,0.6429604887962341
175,0.632821798324585
176,0.6345077157020569
177,0.6359942555427551
178,0.6332886219024658
179,0.6403432488441467
180,0.6292315125465393
181,0.634066104888916
182,0.6381774544715881
183,0.6330994963645935
184,0.6310592293739319
185,0.6302847862243652
186,0.6275490522384644
187,0.6306230425834656
188,0.628720760345459
189,0.6330370306968689
190,0.6319527626037598
191,0.6320278644561768
192,0.6312283277511597
193,0.6284410357475281
194,0.6256152987480164
195,0.6314038634300232
196,0.6282269954681396
197,0.6244997978210449
198,0.6316117644309998
199,0.6274696588516235


==> images/csv/cifar/5_my_softplus/val_acc.csv <==
step,value
0,0.3880000114440918
1,0.4413999915122986
2,0.49050000309944153
3,0.5024999976158142
4,0.5145000219345093
5,0.5425999760627747
6,0.5457000136375427
7,0.5672000050544739
8,0.5752999782562256
9,0.5673999786376953
10,0.5906000137329102
11,0.6001999974250793
12,0.6195999979972839
13,0.6055999994277954
14,0.6230000257492065
15,0.6373000144958496
16,0.6395999789237976
17,0.6298999786376953
18,0.6412000060081482
19,0.6657000184059143
20,0.6635000109672546
21,0.661899983882904
22,0.6467000246047974
23,0.6632999777793884
24,0.6563000082969666
25,0.6662999987602234
26,0.6779999732971191
27,0.6711999773979187
28,0.6697999835014343
29,0.6862000226974487
30,0.6944000124931335
31,0.6757000088691711
32,0.6988999843597412
33,0.6966999769210815
34,0.6992999911308289
35,0.7077999711036682
36,0.7009000182151794
37,0.7070000171661377
38,0.7009000182151794
39,0.7105000019073486
40,0.70169997215271
41,0.7099000215530396
42,0.7222999930381775
43,0.7246000170707703
44,0.7222999930381775
45,0.7264999747276306
46,0.722599983215332
47,0.7160000205039978
48,0.7366999983787537
49,0.7400000095367432
50,0.745199978351593
51,0.7434999942779541
52,0.739300012588501
53,0.7476000189781189
54,0.7480999827384949
55,0.7580000162124634
56,0.7587000131607056
57,0.7520999908447266
58,0.7577999830245972
59,0.7548999786376953
60,0.7508999705314636
61,0.7473999857902527
62,0.7583000063896179
63,0.7583000063896179
64,0.7491000294685364
65,0.7347000241279602
66,0.7710999846458435
67,0.7663000226020813
68,0.7731999754905701
69,0.7752000093460083
70,0.7746999859809875
71,0.7516999840736389
72,0.7720999717712402
73,0.7774999737739563
74,0.7608000040054321
75,0.7692000269889832
76,0.7792999744415283
77,0.7670999765396118
78,0.7771999835968018
79,0.7802000045776367
80,0.7718999981880188
81,0.7775999903678894
82,0.7850000262260437
83,0.7851999998092651
84,0.777400016784668
85,0.7784000039100647
86,0.7817000150680542
87,0.7803999781608582
88,0.7616000175476074
89,0.7856000065803528
90,0.7703999876976013
91,0.7847999930381775
92,0.7813000082969666
93,0.7904000282287598
94,0.7775999903678894
95,0.782800018787384
96,0.7888000011444092
97,0.7936000227928162
98,0.7915999889373779
99,0.8009999990463257
100,0.7922000288963318
101,0.7915999889373779
102,0.7935000061988831
103,0.7864999771118164
104,0.7904999852180481
105,0.7886000275611877
106,0.7926999926567078
107,0.7962999939918518
108,0.7950000166893005
109,0.7979999780654907
110,0.7961000204086304
111,0.8023999929428101
112,0.8033000230789185
113,0.8041999936103821
114,0.8037999868392944
115,0.7903000116348267
116,0.7972000241279602
117,0.8037999868392944
118,0.7993999719619751
119,0.7978000044822693
120,0.8065000176429749
121,0.8090000152587891
122,0.800599992275238
123,0.800000011920929
124,0.7962999939918518
125,0.8009999990463257
126,0.8069000244140625
127,0.810699999332428
128,0.8009999990463257
129,0.7997000217437744
130,0.8044999837875366
131,0.8090000152587891
132,0.8083999752998352
133,0.8008000254631042
134,0.805400013923645
135,0.8040000200271606
136,0.8021000027656555
137,0.8122000098228455
138,0.8051999807357788
139,0.7964000105857849
140,0.8066999912261963
141,0.8055999875068665
142,0.8047000169754028
143,0.8027999997138977
144,0.8064000010490417
145,0.8030999898910522
146,0.8003000020980835
147,0.8070999979972839
148,0.8077999949455261
149,0.8112000226974487
150,0.8122000098228455
151,0.8105999827384949
152,0.8169000148773193
153,0.8095999956130981
154,0.8113999962806702
155,0.8116999864578247
156,0.8108999729156494
157,0.8105000257492065
158,0.807200014591217
159,0.8087999820709229
160,0.8105000257492065
161,0.8101999759674072
162,0.8126000165939331
163,0.8070999979972839
164,0.8108000159263611
165,0.8112000226974487
166,0.8077999949455261
167,0.8098000288009644
168,0.804099977016449
169,0.8108999729156494
170,0.8126999735832214
171,0.8166999816894531
172,0.8113999962806702
173,0.8133000135421753
174,0.8090999722480774
175,0.8104000091552734
176,0.8102999925613403
177,0.8137999773025513
178,0.8159999847412109
179,0.8137999773025513
180,0.814300000667572
181,0.8148000240325928
182,0.8140000104904175
183,0.8122000098228455
184,0.8127999901771545
185,0.8141000270843506
186,0.8137000203132629
187,0.8126999735832214
188,0.8112999796867371
189,0.8130999803543091
190,0.8115000128746033
191,0.8123000264167786
192,0.8133000135421753
193,0.8122000098228455
194,0.8144000172615051
195,0.8138999938964844
196,0.8144999742507935
197,0.8166999816894531
198,0.8141999840736389
199,0.8136000037193298


==> images/csv/cifar/5_my_softplus/val_loss.csv <==
step,value
0,1.726231575012207
1,1.5643163919448853
2,1.4492828845977783
3,1.408600091934204
4,1.365560531616211
5,1.3047139644622803
6,1.2903850078582764
7,1.2231727838516235
8,1.2062290906906128
9,1.2199422121047974
10,1.1795228719711304
11,1.1371464729309082
12,1.1039106845855713
13,1.119203805923462
14,1.0839725732803345
15,1.0465272665023804
16,1.0434072017669678
17,1.055756688117981
18,1.0167142152786255
19,0.9700878858566284
20,0.9544744491577148
21,0.9736226201057434
22,0.9993364810943604
23,0.9602070450782776
24,0.9794033765792847
25,0.9430064558982849
26,0.9196205139160156
27,0.9229761362075806
28,0.9343175888061523
29,0.8918865919113159
30,0.8803226351737976
31,0.9170907735824585
32,0.8680287599563599
33,0.8704840540885925
34,0.8637898564338684
35,0.8370195031166077
36,0.8654183149337769
37,0.8408464193344116
38,0.8569516539573669
39,0.8285139203071594
40,0.8583395481109619
41,0.8308480978012085
42,0.8049964904785156
43,0.7906962633132935
44,0.7973034977912903
45,0.7892850637435913
46,0.7961458563804626
47,0.8224561810493469
48,0.7676178216934204
49,0.7538827657699585
50,0.7418013215065002
51,0.7360346913337708
52,0.7589899897575378
53,0.7400538921356201
54,0.7396187782287598
55,0.7130637764930725
56,0.7033712863922119
57,0.7187767028808594
58,0.7085750699043274
59,0.7171391248703003
60,0.7287637591362
61,0.743874728679657
62,0.7077157497406006
63,0.7098656892776489
64,0.7321889996528625
65,0.774762749671936
66,0.6722284555435181
67,0.6851082444190979
68,0.6675592064857483
69,0.6576859951019287
70,0.6690185070037842
71,0.7216957211494446
72,0.6719869375228882
73,0.659155547618866
74,0.6939995884895325
75,0.6849327087402344
76,0.6453933715820312
77,0.6743568181991577
78,0.6597757339477539
79,0.6465826630592346
80,0.6691892743110657
81,0.6607844829559326
82,0.6354712247848511
83,0.6377294659614563
84,0.6495469212532043
85,0.6570373177528381
86,0.6509944796562195
87,0.6433387398719788
88,0.6945293545722961
89,0.6291377544403076
90,0.6669343709945679
91,0.6306257843971252
92,0.6421791315078735
93,0.61492919921875
94,0.6509988307952881
95,0.6395146250724792
96,0.6201871037483215
97,0.615218460559845
98,0.6143156290054321
99,0.5944254994392395
100,0.6121053099632263
101,0.6189788579940796
102,0.6093862056732178
103,0.6296996474266052
104,0.6121840476989746
105,0.6183636784553528
106,0.6157851815223694
107,0.606499433517456
108,0.6022598743438721
109,0.595840334892273
110,0.5976238250732422
111,0.5815908908843994
112,0.5813913345336914
113,0.582269549369812
114,0.5840591788291931
115,0.6090089678764343
116,0.6030513644218445
117,0.5765817165374756
118,0.5868123769760132
119,0.5956599712371826
120,0.5732529759407043
121,0.5645497441291809
122,0.5892208814620972
123,0.586348831653595
124,0.5960765480995178
125,0.5916271805763245
126,0.5746185183525085
127,0.5641422271728516
128,0.5839523077011108
129,0.5863250494003296
130,0.5735103487968445
131,0.5627806782722473
132,0.5721244812011719
133,0.5773693323135376
134,0.5683212876319885
135,0.576938807964325
136,0.5794665813446045
137,0.5611734986305237
138,0.5710846781730652
139,0.596416175365448
140,0.571320116519928
141,0.5695966482162476
142,0.574975311756134
143,0.5780768990516663
144,0.5822451114654541
145,0.5748049020767212
146,0.5801520347595215
147,0.570269763469696
148,0.5660852193832397
149,0.5613478422164917
150,0.5556162595748901
151,0.5609419941902161
152,0.5456228852272034
153,0.5593448281288147
154,0.5584110617637634
155,0.5553603172302246
156,0.5582091808319092
157,0.5612388253211975
158,0.5659096240997314
159,0.5646973848342896
160,0.5619418621063232
161,0.5584676861763
162,0.555229902267456
163,0.5676562786102295
164,0.5599821209907532
165,0.5567873120307922
166,0.5649280548095703
167,0.5616520643234253
168,0.5721654891967773
169,0.5586307644844055
170,0.5548338294029236
171,0.5416965484619141
172,0.5551806092262268
173,0.552372395992279
174,0.5614475607872009
175,0.556955099105835
176,0.5569332838058472
177,0.5479096174240112
178,0.542201578617096
179,0.5496553182601929
180,0.5514007806777954
181,0.5459045767784119
182,0.5495924949645996
183,0.5526445508003235
184,0.554115355014801
185,0.5463367104530334
186,0.5522411465644836
187,0.5534189939498901
188,0.5559360980987549
189,0.5502128601074219
190,0.555557131767273
191,0.5557018518447876
192,0.5503105521202087
193,0.556701123714447
194,0.5509425401687622
195,0.5491999387741089
196,0.5492455959320068
197,0.5464598536491394
198,0.5487021207809448
199,0.5504522919654846


==> images/csv/cifar/original/acc.csv <==
step,value
0,0.30555999279022217
1,0.4078199863433838
2,0.4597800076007843
3,0.4957599937915802
4,0.5206800103187561
5,0.5396000146865845
6,0.5598599910736084
7,0.5825999975204468
8,0.5930600166320801
9,0.6047400236129761
10,0.6195999979972839
11,0.6284599900245667
12,0.6375799775123596
13,0.6436200141906738
14,0.6506999731063843
15,0.658240020275116
16,0.664900004863739
17,0.6689800024032593
18,0.6758999824523926
19,0.6796200275421143
20,0.6814600229263306
21,0.6865000128746033
22,0.6891999840736389
23,0.692799985408783
24,0.692799985408783
25,0.6960999965667725
26,0.6990200281143188
27,0.7028800249099731
28,0.7034599781036377
29,0.7043399810791016
30,0.7092999815940857
31,0.7074400186538696
32,0.707099974155426
33,0.7117000222206116
34,0.712440013885498
35,0.7152000069618225
36,0.7177799940109253
37,0.717739999294281
38,0.7178800106048584
39,0.7183200120925903
40,0.7196999788284302
41,0.7228599786758423
42,0.7238399982452393
43,0.7226600050926208
44,0.7252799868583679
45,0.7242400050163269
46,0.7275199890136719
47,0.7253599762916565
48,0.7291399836540222
49,0.7290599942207336
50,0.7278800010681152
51,0.7286400198936462
52,0.7300400137901306
53,0.7282999753952026
54,0.7308800220489502
55,0.7303199768066406
56,0.7329999804496765
57,0.7329199910163879
58,0.7329599857330322
59,0.7325599789619446
60,0.7329599857330322
61,0.7340800166130066
62,0.7337200045585632
63,0.7346400022506714
64,0.7334399819374084
65,0.7329999804496765
66,0.7342399954795837
67,0.7463600039482117
68,0.7473199963569641
69,0.7472800016403198
70,0.7466999888420105
71,0.7492600083351135
72,0.7491999864578247
73,0.7477800250053406
74,0.7488600015640259
75,0.7508000135421753
76,0.7508800029754639
77,0.7531800270080566
78,0.7522199749946594
79,0.7505800127983093
80,0.7534199953079224
81,0.7498800158500671
82,0.7533199787139893
83,0.7506800293922424
84,0.752560019493103
85,0.749180018901825
86,0.7522600293159485
87,0.7529399991035461
88,0.7493799924850464
89,0.7524799704551697
90,0.7526199817657471
91,0.7500200271606445
92,0.7547199726104736
93,0.7541400194168091
94,0.7581800222396851
95,0.7603999972343445
96,0.7606199979782104
97,0.7617200016975403
98,0.7648800015449524
99,0.7619400024414062
100,0.7624800205230713
101,0.7604600191116333
102,0.7623999714851379
103,0.7615600228309631
104,0.7617200016975403
105,0.7612800002098083
106,0.7610999941825867
107,0.7632399797439575
108,0.7629799842834473
109,0.7624599933624268
110,0.7616199851036072
111,0.7631800174713135
112,0.7635800242424011
113,0.7627599835395813
114,0.7609000205993652
115,0.7634199857711792
116,0.7642800211906433
117,0.7643399834632874
118,0.7625399827957153
119,0.7641599774360657
120,0.7623599767684937
121,0.7627599835395813
122,0.764739990234375
123,0.7624599933624268
124,0.7617800235748291
125,0.7641400098800659
126,0.7658399939537048
127,0.766219973564148
128,0.7658799886703491
129,0.762440025806427
130,0.7682399749755859
131,0.7668799757957458
132,0.7697799801826477
133,0.7704200148582458
134,0.7671800255775452
135,0.7672799825668335
136,0.7688000202178955
137,0.7690799832344055
138,0.767300009727478
139,0.7687600255012512
140,0.769320011138916
141,0.7728999853134155
142,0.7681199908256531
143,0.7713199853897095
144,0.7700600028038025
145,0.769599974155426
146,0.7692599892616272
147,0.7700999975204468
148,0.7715200185775757
149,0.7712600231170654
150,0.770799994468689
151,0.7697200179100037
152,0.7718999981880188
153,0.7704200148582458
154,0.7699400186538696
155,0.7715799808502197
156,0.7746800184249878
157,0.7719799876213074
158,0.7736799716949463
159,0.7710800170898438
160,0.7718999981880188
161,0.7724000215530396
162,0.7726600170135498
163,0.7732599973678589
164,0.7741000056266785
165,0.7749599814414978
166,0.7693600058555603
167,0.7727400064468384
168,0.7708600163459778
169,0.7741000056266785
170,0.7728999853134155
171,0.7725200057029724
172,0.7731000185012817
173,0.7753199934959412
174,0.7753199934959412
175,0.7742400169372559
176,0.774619996547699
177,0.7748000025749207
178,0.7732999920845032
179,0.7732200026512146
180,0.773580014705658
181,0.774399995803833
182,0.774619996547699
183,0.7744799852371216
184,0.772819995880127
185,0.7759600281715393
186,0.7748799920082092
187,0.7752400040626526
188,0.7763199806213379
189,0.773859977722168
190,0.7754999995231628
191,0.7745800018310547
192,0.7762200236320496
193,0.7759600281715393
194,0.7755600214004517
195,0.776419997215271
196,0.7755200266838074
197,0.7770599722862244
198,0.7729799747467041
199,0.7754799723625183


==> images/csv/cifar/original/loss.csv <==
step,value
0,1.8812860250473022
1,1.609479546546936
2,1.4787260293960571
3,1.3970547914505005
4,1.3321856260299683
5,1.2806931734085083
6,1.230009913444519
7,1.1797423362731934
8,1.1441545486450195
9,1.11033034324646
10,1.078008770942688
11,1.0510309934616089
12,1.0290230512619019
13,1.0085214376449585
14,0.9898166060447693
15,0.9696356654167175
16,0.9556798338890076
17,0.9438672661781311
18,0.9282807111740112
19,0.9209506511688232
20,0.9120380878448486
21,0.9046369194984436
22,0.8953296542167664
23,0.889574408531189
24,0.882519543170929
25,0.8742325901985168
26,0.8686020374298096
27,0.8618348836898804
28,0.8611841797828674
29,0.8594866394996643
30,0.8490970730781555
31,0.8531481027603149
32,0.8461611270904541
33,0.8406800627708435
34,0.8392032384872437
35,0.839394211769104
36,0.8289426565170288
37,0.8259052634239197
38,0.8279505968093872
39,0.8268473148345947
40,0.8212869167327881
41,0.8161910772323608
42,0.8157441020011902
43,0.8164865374565125
44,0.8142987489700317
45,0.8145415782928467
46,0.8109278678894043
47,0.8086143732070923
48,0.8017063140869141
49,0.8060846924781799
50,0.8054156303405762
51,0.8033792972564697
52,0.8003736734390259
53,0.8025262355804443
54,0.7972037196159363
55,0.7955268621444702
56,0.7929900884628296
57,0.7912225723266602
58,0.7950095534324646
59,0.7960520386695862
60,0.7905585765838623
61,0.789212703704834
62,0.7930943965911865
63,0.7876591086387634
64,0.7951281070709229
65,0.7972131371498108
66,0.7917769551277161
67,0.7562993764877319
68,0.7503538131713867
69,0.7503125071525574
70,0.7468046545982361
71,0.7453796863555908
72,0.7431028485298157
73,0.7407731413841248
74,0.7451978921890259
75,0.7411943674087524
76,0.7421069741249084
77,0.7421111464500427
78,0.7419580817222595
79,0.74669349193573
80,0.7347604036331177
81,0.7428855895996094
82,0.7395056486129761
83,0.7396699786186218
84,0.7395817637443542
85,0.7430513501167297
86,0.7389758825302124
87,0.740233838558197
88,0.7455279231071472
89,0.7353656888008118
90,0.7355005741119385
91,0.7424029111862183
92,0.7295758724212646
93,0.735393226146698
94,0.7123581767082214
95,0.7111898064613342
96,0.7088522911071777
97,0.7157620787620544
98,0.7050170302391052
99,0.7123880982398987
100,0.7112568616867065
101,0.7118998169898987
102,0.7089632153511047
103,0.7070865035057068
104,0.7059898972511292
105,0.7078584432601929
106,0.7114896178245544
107,0.7062258124351501
108,0.7049300670623779
109,0.7062052488327026
110,0.7085478901863098
111,0.7063087224960327
112,0.7032462358474731
113,0.7081549167633057
114,0.7094669938087463
115,0.7059435248374939
116,0.7036178708076477
117,0.7021885514259338
118,0.706476092338562
119,0.7024431824684143
120,0.7071748971939087
121,0.7054526805877686
122,0.6990885734558105
123,0.7019487023353577
124,0.7067548632621765
125,0.7041866183280945
126,0.7023360729217529
127,0.7003084421157837
128,0.6999332308769226
129,0.7048189640045166
130,0.6857165694236755
131,0.6883126497268677
132,0.6882872581481934
133,0.6849541068077087
134,0.6873318552970886
135,0.6862075328826904
136,0.6884488463401794
137,0.6849073767662048
138,0.6905211806297302
139,0.684827983379364
140,0.6889269948005676
141,0.683226466178894
142,0.6879586577415466
143,0.6842805743217468
144,0.6821544170379639
145,0.6833410859107971
146,0.6888548731803894
147,0.6883014440536499
148,0.6812770962715149
149,0.6803619861602783
150,0.6768410205841064
151,0.6817588210105896
152,0.6756856441497803
153,0.6810270547866821
154,0.6775081753730774
155,0.6748006343841553
156,0.676941990852356
157,0.6787439584732056
158,0.6732515692710876
159,0.6758598685264587
160,0.6793125867843628
161,0.6759172677993774
162,0.6721367239952087
163,0.6774653792381287
164,0.671352207660675
165,0.6727926135063171
166,0.683404803276062
167,0.6735853552818298
168,0.6737586855888367
169,0.675144374370575
170,0.6755889654159546
171,0.6748519539833069
172,0.6735036969184875
173,0.6733620762825012
174,0.672504723072052
175,0.6695773005485535
176,0.6729789972305298
177,0.6715905070304871
178,0.6723775863647461
179,0.668938398361206
180,0.6708456873893738
181,0.6724717020988464
182,0.669625461101532
183,0.6719933748245239
184,0.6752761006355286
185,0.6687924265861511
186,0.6727617979049683
187,0.6717718243598938
188,0.6679352521896362
189,0.6693570613861084
190,0.6730813384056091
191,0.6692628264427185
192,0.6712020635604858
193,0.6710027456283569
194,0.6688265204429626
195,0.6632615923881531
196,0.6669164896011353
197,0.669338047504425
198,0.6713683009147644
199,0.6713008284568787


==> images/csv/cifar/original/val_acc.csv <==
step,value
0,0.4165000021457672
1,0.48579999804496765
2,0.5113000273704529
3,0.5551000237464905
4,0.5566999912261963
5,0.5992000102996826
6,0.5936999917030334
7,0.6065000295639038
8,0.6281999945640564
9,0.6534000039100647
10,0.667900025844574
11,0.6675000190734863
12,0.6747999787330627
13,0.6728000044822693
14,0.6776999831199646
15,0.6729000210762024
16,0.682699978351593
17,0.7109000086784363
18,0.7150999903678894
19,0.7257999777793884
20,0.7069000005722046
21,0.7149999737739563
22,0.7192999720573425
23,0.7332000136375427
24,0.7267000079154968
25,0.7243000268936157
26,0.7437999844551086
27,0.7468000054359436
28,0.7254999876022339
29,0.7426000237464905
30,0.745199978351593
31,0.7315999865531921
32,0.7213000059127808
33,0.7498999834060669
34,0.7623999714851379
35,0.7433000206947327
36,0.7426999807357788
37,0.7555000185966492
38,0.753600001335144
39,0.7552000284194946
40,0.7527999877929688
41,0.7670000195503235
42,0.746399998664856
43,0.7554000020027161
44,0.7590000033378601
45,0.7470999956130981
46,0.7462000250816345
47,0.7497000098228455
48,0.7703999876976013
49,0.7710000276565552
50,0.758899986743927
51,0.7437000274658203
52,0.7513999938964844
53,0.7426000237464905
54,0.7649999856948853
55,0.7501000165939331
56,0.7791000008583069
57,0.7642999887466431
58,0.7710999846458435
59,0.7746999859809875
60,0.7548999786376953
61,0.7547000050544739
62,0.7598999738693237
63,0.7491000294685364
64,0.7530999779701233
65,0.763700008392334
66,0.7379000186920166
67,0.7689999938011169
68,0.7792999744415283
69,0.76419997215271
70,0.7652000188827515
71,0.7771000266075134
72,0.7728000283241272
73,0.7800999879837036
74,0.7670999765396118
75,0.7692000269889832
76,0.7757999897003174
77,0.7775999903678894
78,0.7609999775886536
79,0.7678999900817871
80,0.7777000069618225
81,0.7688000202178955
82,0.7736999988555908
83,0.7840999960899353
84,0.7759000062942505
85,0.7799000144004822
86,0.777999997138977
87,0.7757999897003174
88,0.7767000198364258
89,0.765999972820282
90,0.7714999914169312
91,0.7785999774932861
92,0.775600016117096
93,0.7738999724388123
94,0.7732999920845032
95,0.784600019454956
96,0.7718999981880188
97,0.7851999998092651
98,0.7728000283241272
99,0.7777000069618225
100,0.7652000188827515
101,0.7785000205039978
102,0.7802000045776367
103,0.7846999764442444
104,0.7671999931335449
105,0.7531999945640564
106,0.7754999995231628
107,0.7885000109672546
108,0.7818999886512756
109,0.765999972820282
110,0.7857000231742859
111,0.7803999781608582
112,0.7644000053405762
113,0.7803000211715698
114,0.7792999744415283
115,0.7885000109672546
116,0.7825000286102295
117,0.781000018119812
118,0.7815999984741211
119,0.7896999716758728
120,0.7677000164985657
121,0.7763000130653381
122,0.7749999761581421
123,0.777899980545044
124,0.7825000286102295
125,0.7718999981880188
126,0.786899983882904
127,0.7739999890327454
128,0.7795000076293945
129,0.7674000263214111
130,0.7789999842643738
131,0.7767000198364258
132,0.7853999733924866
133,0.7851999998092651
134,0.7692999839782715
135,0.7865999937057495
136,0.7781999707221985
137,0.7839000225067139
138,0.7663999795913696
139,0.771399974822998
140,0.7803000211715698
141,0.7900999784469604
142,0.7717000246047974
143,0.7875000238418579
144,0.7824000120162964
145,0.7792999744415283
146,0.7864000201225281
147,0.7681000232696533
148,0.7742999792098999
149,0.7815999984741211
150,0.7864000201225281
151,0.7782999873161316
152,0.7813000082969666
153,0.7847999930381775
154,0.7846999764442444
155,0.7828999757766724
156,0.7872999906539917
157,0.7756999731063843
158,0.786899983882904
159,0.7835999727249146
160,0.7894999980926514
161,0.7861999869346619
162,0.7864000201225281
163,0.7853000164031982
164,0.7858999967575073
165,0.7843999862670898
166,0.7822999954223633
167,0.7883999943733215
168,0.7871000170707703
169,0.782800018787384
170,0.7854999899864197
171,0.7842000126838684
172,0.7893999814987183
173,0.7839999794960022
174,0.78329998254776
175,0.7851999998092651
176,0.7813000082969666
177,0.7843999862670898
178,0.7795000076293945
179,0.7850000262260437
180,0.7875000238418579
181,0.7853000164031982
182,0.7876999974250793
183,0.7824000120162964
184,0.7803999781608582
185,0.7821000218391418
186,0.7815999984741211
187,0.782800018787384
188,0.78329998254776
189,0.784600019454956
190,0.7820000052452087
191,0.7825000286102295
192,0.7811999917030334
193,0.7803999781608582
194,0.7865999937057495
195,0.7836999893188477
196,0.7847999930381775
197,0.7840999960899353
198,0.7840999960899353
199,0.7828999757766724


==> images/csv/cifar/original/val_loss.csv <==
step,value
0,1.6233420372009277
1,1.4134684801101685
2,1.3447750806808472
3,1.2360202074050903
4,1.237884521484375
5,1.1294530630111694
6,1.1316405534744263
7,1.1083052158355713
8,1.048452615737915
9,0.9791149497032166
10,0.938267171382904
11,0.945997953414917
12,0.9291155338287354
13,0.934285044670105
14,0.9376969337463379
15,0.9530757069587708
16,0.9145439267158508
17,0.8398666381835938
18,0.8322482705116272
19,0.7879425287246704
20,0.8302216529846191
21,0.8189061284065247
22,0.8096497058868408
23,0.770452618598938
24,0.8043046593666077
25,0.7871516942977905
26,0.7422361373901367
27,0.7385823130607605
28,0.8144431114196777
29,0.7694377899169922
30,0.7467989921569824
31,0.7902069091796875
32,0.8112297058105469
33,0.7300984859466553
34,0.7210058569908142
35,0.7581014633178711
36,0.768365740776062
37,0.7312268018722534
38,0.7365102171897888
39,0.725683331489563
40,0.7260611057281494
41,0.6988430619239807
42,0.7533321380615234
43,0.720024585723877
44,0.7187908887863159
45,0.7508071660995483
46,0.7508835196495056
47,0.7440665364265442
48,0.6937569379806519
49,0.6854521036148071
50,0.720132052898407
51,0.7562234997749329
52,0.7387048006057739
53,0.7840909957885742
54,0.695375919342041
55,0.7466681599617004
56,0.6602254509925842
57,0.7016749978065491
58,0.6815362572669983
59,0.6848532557487488
60,0.737953782081604
61,0.7330350875854492
62,0.7502507567405701
63,0.7465744614601135
64,0.7513224482536316
65,0.7074178457260132
66,0.7880809307098389
67,0.6950942277908325
68,0.6664173603057861
69,0.7088831067085266
70,0.7111324667930603
71,0.6817995309829712
72,0.6922308802604675
73,0.6637411713600159
74,0.7120872735977173
75,0.7056837677955627
76,0.6750757098197937
77,0.6714937686920166
78,0.722712516784668
79,0.6875012516975403
80,0.685907781124115
81,0.6858751773834229
82,0.7117543816566467
83,0.6568428874015808
84,0.6742253303527832
85,0.6819576621055603
86,0.6692464351654053
87,0.6860752105712891
88,0.6993057131767273
89,0.7174500823020935
90,0.7138844728469849
91,0.673378050327301
92,0.679914116859436
93,0.7000675201416016
94,0.6852141618728638
95,0.6558697819709778
96,0.6850649118423462
97,0.6652581095695496
98,0.6861963868141174
99,0.6727946996688843
100,0.6918344497680664
101,0.6800054311752319
102,0.6647370457649231
103,0.6583438515663147
104,0.7030989527702332
105,0.7362581491470337
106,0.6830564737319946
107,0.6424733996391296
108,0.6588738560676575
109,0.6963352560997009
110,0.6579970717430115
111,0.662848949432373
112,0.6956626176834106
113,0.6640017032623291
114,0.6940183043479919
115,0.6401645541191101
116,0.6720672845840454
117,0.6937280893325806
118,0.6601064801216125
119,0.6377677321434021
120,0.6990114450454712
121,0.6865988969802856
122,0.6737697124481201
123,0.6827030181884766
124,0.6598231792449951
125,0.7054240107536316
126,0.646511435508728
127,0.6827088594436646
128,0.6593760251998901
129,0.7000712156295776
130,0.665017306804657
131,0.6876205205917358
132,0.653631329536438
133,0.6609792709350586
134,0.6915419697761536
135,0.6626483798027039
136,0.6738150119781494
137,0.6563936471939087
138,0.7025753259658813
139,0.6894906759262085
140,0.6580535769462585
141,0.6396819949150085
142,0.6921020150184631
143,0.6458584666252136
144,0.6651326417922974
145,0.675918459892273
146,0.6594176888465881
147,0.7014155983924866
148,0.6896857619285583
149,0.6669716835021973
150,0.6538749933242798
151,0.6706732511520386
152,0.673108696937561
153,0.6603397727012634
154,0.6645890474319458
155,0.6651327610015869
156,0.6523349285125732
157,0.6698532700538635
158,0.6495562791824341
159,0.6667527556419373
160,0.6468538641929626
161,0.6593958735466003
162,0.6519619822502136
163,0.6550968289375305
164,0.6486027836799622
165,0.6659721732139587
166,0.6693533062934875
167,0.646058976650238
168,0.6517260074615479
169,0.6634335517883301
170,0.6587557196617126
171,0.6596993803977966
172,0.649013876914978
173,0.6545465588569641
174,0.6586948037147522
175,0.6589658856391907
176,0.6664336919784546
177,0.6535941362380981
178,0.6662495732307434
179,0.6556932926177979
180,0.6521644592285156
181,0.6536315083503723
182,0.6550158858299255
183,0.6593774557113647
184,0.6644527912139893
185,0.6558982729911804
186,0.6601239442825317
187,0.6582772731781006
188,0.657027006149292
189,0.6550487279891968
190,0.6670576333999634
191,0.6560614705085754
192,0.6589092016220093
193,0.6613191962242126
194,0.6551833152770996
195,0.6635065674781799
196,0.6536125540733337
197,0.6562948822975159
198,0.6579079031944275
199,0.6609414219856262


==> images/csv/mnist/1noacti/acc.csv <==
step,value
0,0.6972500085830688
1,0.8626166582107544
2,0.9011833071708679
3,0.9215166568756104
4,0.9317333102226257
5,0.9405500292778015
6,0.9460333585739136
7,0.9518166780471802
8,0.9543499946594238
9,0.9571833610534668
10,0.9584833383560181
11,0.9603000283241272
12,0.9617166519165039
13,0.9632999897003174
14,0.9647499918937683
15,0.9649999737739563
16,0.9671666622161865
17,0.9677666425704956
18,0.9675166606903076
19,0.9679999947547913
20,0.9686499834060669
21,0.9698166847229004
22,0.9711833596229553
23,0.9707499742507935
24,0.9715666770935059
25,0.9714999794960022
26,0.9713500142097473
27,0.9729999899864197
28,0.9726166725158691
29,0.9741166830062866
30,0.9731000065803528
31,0.9724000096321106
32,0.9735333323478699
33,0.9739999771118164
34,0.9757333397865295
35,0.9758833050727844
36,0.9752500057220459
37,0.9764333367347717
38,0.9763166904449463
39,0.9765999913215637
40,0.9757999777793884
41,0.9765333533287048
42,0.9765999913215637
43,0.9767833352088928
44,0.9769999980926514
45,0.976016640663147
46,0.9767500162124634
47,0.9765499830245972
48,0.9764333367347717
49,0.977066695690155
50,0.977566659450531
51,0.9767666459083557
52,0.9768000245094299
53,0.9773833155632019
54,0.9771333336830139
55,0.9778833389282227
56,0.9790833592414856
57,0.9787999987602234
58,0.9782500267028809
59,0.9784500002861023
60,0.9785666465759277
61,0.9787999987602234
62,0.9779666662216187
63,0.9782166481018066
64,0.9792333245277405
65,0.9788500070571899
66,0.9783666729927063
67,0.9783333539962769
68,0.9776999950408936
69,0.9789666533470154
70,0.979366660118103
71,0.9788333177566528
72,0.9786333441734314
73,0.9789333343505859
74,0.9793999791145325
75,0.9797833561897278
76,0.9792500138282776
77,0.9793499708175659
78,0.9795166850090027
79,0.9790999889373779
80,0.9791499972343445
81,0.9790999889373779
82,0.9796000123023987
83,0.9800166487693787
84,0.979116678237915
85,0.9798499941825867
86,0.979449987411499
87,0.9801166653633118
88,0.9797833561897278
89,0.979449987411499
90,0.9802500009536743
91,0.9794666767120361
92,0.9797666668891907
93,0.9799333214759827
94,0.9802333116531372
95,0.9802833199501038
96,0.9804666638374329
97,0.9805166721343994
98,0.98048335313797
99,0.9801833629608154
100,0.9799833297729492
101,0.9788833260536194
102,0.9799500107765198
103,0.9800666570663452
104,0.9799333214759827
105,0.9801666736602783
106,0.9799500107765198
107,0.9802666902542114
108,0.9798333048820496
109,0.9800999760627747
110,0.9795833230018616
111,0.9802666902542114
112,0.9800500273704529
113,0.9803500175476074
114,0.9793333411216736
115,0.980566680431366
116,0.9801166653633118
117,0.9799500107765198
118,0.9803333282470703
119,0.9809166789054871
120,0.9799500107765198
121,0.9801499843597412
122,0.9801333546638489
123,0.9805833101272583
124,0.9794833064079285
125,0.979616641998291
126,0.9802333116531372
127,0.9807000160217285
128,0.9800666570663452
129,0.9802166819572449
130,0.9803333282470703
131,0.9804499745368958
132,0.9807999730110168
133,0.9805499911308289
134,0.9811000227928162
135,0.9805333614349365
136,0.9803000092506409
137,0.9797833561897278
138,0.9803000092506409
139,0.9796333312988281
140,0.980816662311554
141,0.9811000227928162
142,0.9801999926567078
143,0.98048335313797
144,0.9799333214759827
145,0.9805166721343994
146,0.980816662311554
147,0.9802666902542114
148,0.9801833629608154
149,0.980566680431366
150,0.979449987411499
151,0.9800666570663452
152,0.979449987411499
153,0.980566680431366
154,0.9797000288963318
155,0.9810500144958496
156,0.979449987411499
157,0.9802666902542114
158,0.98089998960495
159,0.9798666834831238
160,0.9804333448410034
161,0.980816662311554
162,0.9797000288963318
163,0.9808833599090576
164,0.9803500175476074
165,0.9800333380699158
166,0.9795500040054321
167,0.9803333282470703
168,0.9796333312988281
169,0.9798333048820496
170,0.9803833365440369
171,0.9806166887283325
172,0.9798833131790161
173,0.9807833433151245
174,0.9807500243186951
175,0.9796833395957947
176,0.9800833463668823
177,0.9801833629608154
178,0.9802333116531372
179,0.9807999730110168
180,0.9805999994277954
181,0.9802500009536743
182,0.9803000092506409
183,0.9804166555404663
184,0.9802166819572449
185,0.9807666540145874
186,0.9801999926567078
187,0.9805833101272583
188,0.9797833561897278
189,0.9803166389465332
190,0.9803166389465332
191,0.9805833101272583
192,0.9806333184242249
193,0.9798666834831238
194,0.9812833070755005
195,0.9805499911308289
196,0.9802500009536743
197,0.9797499775886536
198,0.9811833500862122
199,0.9803166389465332


==> images/csv/mnist/1noacti/loss.csv <==
step,value
0,0.9000598788261414
1,0.423890620470047
2,0.3076203763484955
3,0.24761353433132172
4,0.21323001384735107
5,0.18791411817073822
6,0.17194919288158417
7,0.15659010410308838
8,0.14829283952713013
9,0.13757281005382538
10,0.13399465382099152
11,0.12574365735054016
12,0.12238423526287079
13,0.11711037904024124
14,0.1152551993727684
15,0.11189959943294525
16,0.10514246672391891
17,0.10475688427686691
18,0.10485456138849258
19,0.10272596031427383
20,0.10092280060052872
21,0.09728661179542542
22,0.09483373165130615
23,0.09518730640411377
24,0.09275886416435242
25,0.0925791934132576
26,0.09309703856706619
27,0.0891038253903389
28,0.08951383084058762
29,0.0876208245754242
30,0.08722615242004395
31,0.08819782733917236
32,0.08645445108413696
33,0.0848129391670227
34,0.07972828298807144
35,0.07887163758277893
36,0.07936954498291016
37,0.07681909948587418
38,0.07857656478881836
39,0.07656366378068924
40,0.07824208587408066
41,0.0760771632194519
42,0.07428358495235443
43,0.07615549117326736
44,0.07403714954853058
45,0.07797479629516602
46,0.07594294846057892
47,0.07642265409231186
48,0.0768866166472435
49,0.07384832203388214
50,0.0744740441441536
51,0.07535945624113083
52,0.07614953815937042
53,0.0747576579451561
54,0.07505609840154648
55,0.0738230049610138
56,0.06830687820911407
57,0.06940628588199615
58,0.07127482444047928
59,0.06965479254722595
60,0.07003023475408554
61,0.0684952586889267
62,0.07143263518810272
63,0.07034715265035629
64,0.0685511976480484
65,0.07040280848741531
66,0.06938863545656204
67,0.0704009085893631
68,0.07119990885257721
69,0.06930163502693176
70,0.06986666470766068
71,0.06803429126739502
72,0.06989093124866486
73,0.07008382678031921
74,0.06789045035839081
75,0.06697551161050797
76,0.06682553887367249
77,0.06799797713756561
78,0.06637271493673325
79,0.06989351660013199
80,0.06910283118486404
81,0.06760845333337784
82,0.06743039935827255
83,0.06593070924282074
84,0.06869836151599884
85,0.06601348519325256
86,0.06829360872507095
87,0.06563475728034973
88,0.06651150435209274
89,0.06816615164279938
90,0.06610747426748276
91,0.06829728931188583
92,0.06595370918512344
93,0.06557556241750717
94,0.06581871211528778
95,0.06574324518442154
96,0.06515107303857803
97,0.06515764445066452
98,0.06498453766107559
99,0.06444252282381058
100,0.06490656733512878
101,0.06768259406089783
102,0.06575235724449158
103,0.06573719531297684
104,0.06716559082269669
105,0.06438876688480377
106,0.06683481484651566
107,0.06575767695903778
108,0.06775521486997604
109,0.06502168625593185
110,0.06591890752315521
111,0.06569909304380417
112,0.06428159028291702
113,0.06413361430168152
114,0.06710535287857056
115,0.06494181603193283
116,0.06523876637220383
117,0.06571489572525024
118,0.06505982577800751
119,0.0625273659825325
120,0.06660959124565125
121,0.06514709442853928
122,0.06590162217617035
123,0.06329859048128128
124,0.06563778966665268
125,0.06505687534809113
126,0.06548983603715897
127,0.06541891396045685
128,0.06438995897769928
129,0.0642625242471695
130,0.06366901099681854
131,0.06468094885349274
132,0.0635627806186676
133,0.06467553228139877
134,0.0641876757144928
135,0.06364371627569199
136,0.063655324280262
137,0.06535454094409943
138,0.06457604467868805
139,0.06524395197629929
140,0.06410815566778183
141,0.06467348337173462
142,0.06395133584737778
143,0.06363768130540848
144,0.06407938152551651
145,0.06398097425699234
146,0.06376107037067413
147,0.06349818408489227
148,0.0641922652721405
149,0.0645204707980156
150,0.06550070643424988
151,0.06431218236684799
152,0.06634008884429932
153,0.06454591453075409
154,0.06621876358985901
155,0.06294568628072739
156,0.06749051809310913
157,0.06629771739244461
158,0.06418944150209427
159,0.06686925888061523
160,0.06417082995176315
161,0.06365989148616791
162,0.0662827268242836
163,0.06376440823078156
164,0.06438243389129639
165,0.06521780043840408
166,0.06718729436397552
167,0.06530611217021942
168,0.0653303787112236
169,0.06595601886510849
170,0.06385865807533264
171,0.061490628868341446
172,0.06510703265666962
173,0.0641695111989975
174,0.06439667195081711
175,0.06624578684568405
176,0.06597009301185608
177,0.06459087878465652
178,0.06400515139102936
179,0.06333332508802414
180,0.06405539810657501
181,0.06450837850570679
182,0.06412477791309357
183,0.06476406008005142
184,0.06355103105306625
185,0.06316939741373062
186,0.06497332453727722
187,0.06379403173923492
188,0.06518638879060745
189,0.06323409825563431
190,0.06452533602714539
191,0.06304076313972473
192,0.06421257555484772
193,0.06601379066705704
194,0.06273933500051498
195,0.06432487815618515
196,0.06452539563179016
197,0.06454454362392426
198,0.06209683045744896
199,0.06440762430429459


==> images/csv/mnist/1noacti/val_acc.csv <==
step,value
0,0.9208999872207642
1,0.9492999911308289
2,0.9585999846458435
3,0.9693999886512756
4,0.9707000255584717
5,0.9724000096321106
6,0.9775000214576721
7,0.9796000123023987
8,0.979200005531311
9,0.9810000061988831
10,0.9804999828338623
11,0.982200026512146
12,0.9815999865531921
13,0.9839000105857849
14,0.9803000092506409
15,0.984499990940094
16,0.9821000099182129
17,0.98089998960495
18,0.9832000136375427
19,0.9843000173568726
20,0.9846000075340271
21,0.9833999872207642
22,0.9783999919891357
23,0.986299991607666
24,0.9857000112533569
25,0.984000027179718
26,0.9829999804496765
27,0.9869999885559082
28,0.9811999797821045
29,0.9840999841690063
30,0.9836000204086304
31,0.98580002784729
32,0.983299970626831
33,0.986299991607666
34,0.9843999743461609
35,0.9865999817848206
36,0.9840999841690063
37,0.9850999712944031
38,0.9864000082015991
39,0.9861000180244446
40,0.9847000241279602
41,0.9858999848365784
42,0.983299970626831
43,0.9858999848365784
44,0.9878000020980835
45,0.9846000075340271
46,0.9857000112533569
47,0.986299991607666
48,0.9879999756813049
49,0.9850000143051147
50,0.9883999824523926
51,0.9854000210762024
52,0.9854999780654907
53,0.986299991607666
54,0.9843000173568726
55,0.9866999983787537
56,0.98580002784729
57,0.9886000156402588
58,0.9842000007629395
59,0.9860000014305115
60,0.9854000210762024
61,0.9855999946594238
62,0.9868999719619751
63,0.9866999983787537
64,0.987500011920929
65,0.9876999855041504
66,0.98580002784729
67,0.9854999780654907
68,0.9850000143051147
69,0.9872000217437744
70,0.9871000051498413
71,0.9860000014305115
72,0.9868000149726868
73,0.9861999750137329
74,0.9896000027656555
75,0.9866999983787537
76,0.9861999750137329
77,0.9848999977111816
78,0.9855999946594238
79,0.9861000180244446
80,0.9861000180244446
81,0.9866999983787537
82,0.9866999983787537
83,0.986299991607666
84,0.9858999848365784
85,0.9883999824523926
86,0.9876999855041504
87,0.9873999953269958
88,0.9858999848365784
89,0.9883999824523926
90,0.9872999787330627
91,0.9865999817848206
92,0.9883000254631042
93,0.9872000217437744
94,0.9869999885559082
95,0.9873999953269958
96,0.9879999756813049
97,0.9872999787330627
98,0.9871000051498413
99,0.9878000020980835
100,0.988099992275238
101,0.9882000088691711
102,0.986299991607666
103,0.9876000285148621
104,0.9873999953269958
105,0.9878000020980835
106,0.9876000285148621
107,0.9876999855041504
108,0.9879000186920166
109,0.9887999892234802
110,0.9876000285148621
111,0.9879999756813049
112,0.988099992275238
113,0.9878000020980835
114,0.9865000247955322
115,0.9876000285148621
116,0.9879999756813049
117,0.987500011920929
118,0.9872000217437744
119,0.9883000254631042
120,0.987500011920929
121,0.988099992275238
122,0.987500011920929
123,0.988099992275238
124,0.9869999885559082
125,0.9872999787330627
126,0.987500011920929
127,0.9876000285148621
128,0.9872999787330627
129,0.9876999855041504
130,0.9872999787330627
131,0.9871000051498413
132,0.9873999953269958
133,0.9873999953269958
134,0.9873999953269958
135,0.9876000285148621
136,0.9876999855041504
137,0.9873999953269958
138,0.9873999953269958
139,0.9872999787330627
140,0.9871000051498413
141,0.9876999855041504
142,0.987500011920929
143,0.987500011920929
144,0.987500011920929
145,0.9878000020980835
146,0.987500011920929
147,0.9871000051498413
148,0.9876000285148621
149,0.9869999885559082
150,0.9873999953269958
151,0.9872999787330627
152,0.9868999719619751
153,0.9876000285148621
154,0.987500011920929
155,0.9876999855041504
156,0.9876999855041504
157,0.9873999953269958
158,0.987500011920929
159,0.9869999885559082
160,0.9872999787330627
161,0.9873999953269958
162,0.9868000149726868
163,0.9872000217437744
164,0.9868999719619751
165,0.987500011920929
166,0.9876999855041504
167,0.9878000020980835
168,0.9876999855041504
169,0.987500011920929
170,0.9873999953269958
171,0.987500011920929
172,0.9876000285148621
173,0.987500011920929
174,0.9876999855041504
175,0.9876000285148621
176,0.9873999953269958
177,0.9873999953269958
178,0.9873999953269958
179,0.987500011920929
180,0.9873999953269958
181,0.9872999787330627
182,0.9878000020980835
183,0.9878000020980835
184,0.9873999953269958
185,0.9876000285148621
186,0.9876000285148621
187,0.9872999787330627
188,0.987500011920929
189,0.987500011920929
190,0.9873999953269958
191,0.9873999953269958
192,0.9873999953269958
193,0.987500011920929
194,0.9873999953269958
195,0.9873999953269958
196,0.9873999953269958
197,0.9873999953269958
198,0.9873999953269958
199,0.987500011920929


==> images/csv/mnist/1noacti/val_loss.csv <==
step,value
0,0.2452426552772522
1,0.15122565627098083
2,0.11995545029640198
3,0.09125392884016037
4,0.08654231578111649
5,0.08187095820903778
6,0.06601186096668243
7,0.06534412503242493
8,0.06312106549739838
9,0.058359455317258835
10,0.05581549182534218
11,0.053460925817489624
12,0.06051294505596161
13,0.050132524222135544
14,0.05739671736955643
15,0.04623507708311081
16,0.05061906948685646
17,0.057202789932489395
18,0.048448074609041214
19,0.04719868674874306
20,0.045248959213495255
21,0.048662275075912476
22,0.06475359946489334
23,0.03819985315203667
24,0.04601713642477989
25,0.050060443580150604
26,0.05033049359917641
27,0.03968867287039757
28,0.05887764319777489
29,0.05076600983738899
30,0.051486898213624954
31,0.04297955334186554
32,0.05384553596377373
33,0.04126443713903427
34,0.04490987956523895
35,0.03968534991145134
36,0.04650740325450897
37,0.04492777958512306
38,0.042205650359392166
39,0.041377585381269455
40,0.04543748497962952
41,0.04152851179242134
42,0.049919482320547104
43,0.04068814963102341
44,0.03690260276198387
45,0.046592481434345245
46,0.04612193629145622
47,0.04115369915962219
48,0.038474444299936295
49,0.04742301255464554
50,0.038601893931627274
51,0.04496853053569794
52,0.041714366525411606
53,0.04358605667948723
54,0.04713912308216095
55,0.04277774319052696
56,0.04197825491428375
57,0.03504233434796333
58,0.05002862960100174
59,0.043171461671590805
60,0.04494629427790642
61,0.04488959163427353
62,0.04158506169915199
63,0.04474036768078804
64,0.03850182145833969
65,0.038413066416978836
66,0.04191949963569641
67,0.04627726227045059
68,0.04722892865538597
69,0.041409190744161606
70,0.04158613830804825
71,0.043628111481666565
72,0.04203077778220177
73,0.04294600710272789
74,0.03529081866145134
75,0.04055482894182205
76,0.04263400658965111
77,0.0457424521446228
78,0.04293699190020561
79,0.04255063831806183
80,0.04270721599459648
81,0.04285703971982002
82,0.04143773391842842
83,0.04331107437610626
84,0.04449537396430969
85,0.03802870959043503
86,0.03799426555633545
87,0.03991256654262543
88,0.04392614588141441
89,0.03935187682509422
90,0.042301781475543976
91,0.043615952134132385
92,0.03894634544849396
93,0.04058775678277016
94,0.0415169894695282
95,0.04084150120615959
96,0.04015815630555153
97,0.04183860123157501
98,0.040670234709978104
99,0.04010443761944771
100,0.04058975726366043
101,0.04009895771741867
102,0.04289715364575386
103,0.04019385948777199
104,0.041335564106702805
105,0.03933349996805191
106,0.03991559520363808
107,0.040336478501558304
108,0.03924467787146568
109,0.03749615699052811
110,0.04018031060695648
111,0.03932836651802063
112,0.03840295597910881
113,0.040108755230903625
114,0.0428231842815876
115,0.04037243500351906
116,0.03903520852327347
117,0.041319847106933594
118,0.04103987291455269
119,0.03897390514612198
120,0.04013433679938316
121,0.03843676671385765
122,0.04120289534330368
123,0.039152998477220535
124,0.041030075401067734
125,0.04077352583408356
126,0.04084066301584244
127,0.041092485189437866
128,0.041269946843385696
129,0.04057466238737106
130,0.04165080562233925
131,0.0410291887819767
132,0.04071216285228729
133,0.04046497493982315
134,0.04123884066939354
135,0.040536098182201385
136,0.03963219001889229
137,0.04014916345477104
138,0.041087135672569275
139,0.04122239723801613
140,0.041042525321245193
141,0.04074809327721596
142,0.04123223200440407
143,0.04059816151857376
144,0.04073995351791382
145,0.03935882821679115
146,0.041233547031879425
147,0.04086548089981079
148,0.04007401317358017
149,0.04183477163314819
150,0.04095615819096565
151,0.04075809568166733
152,0.041648782789707184
153,0.04050105810165405
154,0.04081197455525398
155,0.04071053862571716
156,0.04078745096921921
157,0.04095320776104927
158,0.04053010419011116
159,0.041369929909706116
160,0.04034740850329399
161,0.03990308567881584
162,0.0408417247235775
163,0.04123258963227272
164,0.04159972816705704
165,0.04063388332724571
166,0.04034004360437393
167,0.04028771445155144
168,0.03942420706152916
169,0.04074345901608467
170,0.04086088389158249
171,0.04030899703502655
172,0.04057050123810768
173,0.04108757898211479
174,0.0408613495528698
175,0.04102281853556633
176,0.0406603068113327
177,0.040447741746902466
178,0.04113378748297691
179,0.04084629565477371
180,0.04067951440811157
181,0.04077206552028656
182,0.04009787738323212
183,0.04018280282616615
184,0.04080763831734657
185,0.040734197944402695
186,0.040472812950611115
187,0.04119466617703438
188,0.04084596037864685
189,0.04056794196367264
190,0.04080357402563095
191,0.04116091877222061
192,0.04152921587228775
193,0.04111167788505554
194,0.040857523679733276
195,0.040642231702804565
196,0.040842410176992416
197,0.04099968448281288
198,0.04089780151844025
199,0.04089897871017456


==> images/csv/mnist/1xsquareplustwox/acc.csv <==
step,value
0,0.7092833518981934
1,0.8758666515350342
2,0.9130833148956299
3,0.932033360004425
4,0.9420333504676819
5,0.9484666585922241
6,0.9533833265304565
7,0.9559500217437744
8,0.9593333601951599
9,0.9614499807357788
10,0.9631666541099548
11,0.9643833041191101
12,0.9658166766166687
13,0.9664833545684814
14,0.9677000045776367
15,0.9687333106994629
16,0.9698666930198669
17,0.9699666500091553
18,0.970966637134552
19,0.9713333249092102
20,0.9723666906356812
21,0.9717166423797607
22,0.9719333052635193
23,0.9723666906356812
24,0.9724000096321106
25,0.9734333157539368
26,0.9739333391189575
27,0.9738166928291321
28,0.9728999733924866
29,0.974216639995575
30,0.9740833044052124
31,0.9736999869346619
32,0.974133312702179
33,0.9767833352088928
34,0.9764833450317383
35,0.977400004863739
36,0.9778333306312561
37,0.9769999980926514
38,0.9772999882698059
39,0.9777833223342896
40,0.9785666465759277
41,0.9779333472251892
42,0.9771833419799805
43,0.9775500297546387
44,0.9779999852180481
45,0.9772666692733765
46,0.9774333238601685
47,0.9767166376113892
48,0.9767833352088928
49,0.9768166542053223
50,0.9775166511535645
51,0.9777833223342896
52,0.979200005531311
53,0.9797666668891907
54,0.9785666465759277
55,0.9799000024795532
56,0.9783333539962769
57,0.9794333577156067
58,0.9795166850090027
59,0.979533314704895
60,0.9788833260536194
61,0.9789000153541565
62,0.9789666533470154
63,0.9797166585922241
64,0.9789166450500488
65,0.9795666933059692
66,0.9783166646957397
67,0.9802333116531372
68,0.9793499708175659
69,0.9795833230018616
70,0.9792166948318481
71,0.9798333048820496
72,0.9801833629608154
73,0.9802500009536743
74,0.9799333214759827
75,0.9798166751861572
76,0.9806833267211914
77,0.9804666638374329
78,0.98089998960495
79,0.980816662311554
80,0.9799166917800903
81,0.9802333116531372
82,0.9803666472434998
83,0.9800000190734863
84,0.9801666736602783
85,0.9802666902542114
86,0.9811333417892456
87,0.9807000160217285
88,0.980650007724762
89,0.9808666706085205
90,0.9801833629608154
91,0.9807166457176208
92,0.981416642665863
93,0.9809333086013794
94,0.9808666706085205
95,0.9809333086013794
96,0.9804166555404663
97,0.9807833433151245
98,0.9803166389465332
99,0.9811833500862122
100,0.980983316898346
101,0.980566680431366
102,0.9814500212669373
103,0.9800000190734863
104,0.980816662311554
105,0.9802666902542114
106,0.9815333485603333
107,0.9809166789054871
108,0.9809333086013794
109,0.9803833365440369
110,0.9811833500862122
111,0.9813500046730042
112,0.9808666706085205
113,0.980566680431366
114,0.9812666773796082
115,0.9809333086013794
116,0.9811333417892456
117,0.9811499714851379
118,0.9800666570663452
119,0.9808499813079834
120,0.981416642665863
121,0.9809666872024536
122,0.9810166954994202
123,0.980983316898346
124,0.9810666441917419
125,0.9801999926567078
126,0.9812166690826416
127,0.9811000227928162
128,0.9807999730110168
129,0.9808333516120911
130,0.9818833470344543
131,0.9811999797821045
132,0.9812333583831787
133,0.9809333086013794
134,0.9811333417892456
135,0.9805499911308289
136,0.9814666509628296
137,0.9817666411399841
138,0.9816166758537292
139,0.9815166592597961
140,0.9808833599090576
141,0.9808499813079834
142,0.981083333492279
143,0.9814833402633667
144,0.9802500009536743
145,0.981083333492279
146,0.9805833101272583
147,0.9815166592597961
148,0.9811999797821045
149,0.9810333251953125
150,0.9805499911308289
151,0.9812166690826416
152,0.9810500144958496
153,0.9809333086013794
154,0.9808499813079834
155,0.9810500144958496
156,0.9812999963760376
157,0.980816662311554
158,0.9815666675567627
159,0.9816666841506958
160,0.9809333086013794
161,0.9818666577339172
162,0.981166660785675
163,0.980983316898346
164,0.9812166690826416
165,0.9811833500862122
166,0.98089998960495
167,0.9808666706085205
168,0.9808833599090576
169,0.9815000295639038
170,0.981083333492279
171,0.9806666374206543
172,0.9808499813079834
173,0.9817833304405212
174,0.9816166758537292
175,0.9815499782562256
176,0.981083333492279
177,0.981166660785675
178,0.9815999865531921
179,0.9818999767303467
180,0.980400025844574
181,0.9810166954994202
182,0.9810166954994202
183,0.9819333553314209
184,0.9802833199501038
185,0.9814333319664001
186,0.9814666509628296
187,0.9812333583831787
188,0.9816333055496216
189,0.9815999865531921
190,0.9811999797821045
191,0.9809666872024536
192,0.9813500046730042
193,0.9819833040237427
194,0.9813833236694336
195,0.9820666909217834
196,0.9808333516120911
197,0.981416642665863
198,0.9814666509628296
199,0.9810000061988831


==> images/csv/mnist/1xsquareplustwox/loss.csv <==
step,value
0,0.8630495071411133
1,0.38215309381484985
2,0.27074429392814636
3,0.2121642827987671
4,0.18078628182411194
5,0.16176927089691162
6,0.14740003645420074
7,0.1385326087474823
8,0.13100692629814148
9,0.12295657396316528
10,0.11802374571561813
11,0.1134808212518692
12,0.10814911127090454
13,0.1085476353764534
14,0.1037740409374237
15,0.10262759774923325
16,0.0974421426653862
17,0.09546022117137909
18,0.09465162456035614
19,0.09329955279827118
20,0.09210799634456635
21,0.09240804612636566
22,0.09058529883623123
23,0.09100131690502167
24,0.08834795653820038
25,0.08707752823829651
26,0.08558816462755203
27,0.0854450985789299
28,0.08643520623445511
29,0.0859822928905487
30,0.08386535942554474
31,0.08630191534757614
32,0.0838371217250824
33,0.0761607438325882
34,0.07546259462833405
35,0.07320091873407364
36,0.0729823037981987
37,0.07383464276790619
38,0.0737324133515358
39,0.0734877660870552
40,0.07097551971673965
41,0.0736396387219429
42,0.07540125399827957
43,0.07466739416122437
44,0.07294952124357224
45,0.07368358969688416
46,0.07340487837791443
47,0.07535349577665329
48,0.07418955862522125
49,0.07448782026767731
50,0.07303258031606674
51,0.07328465580940247
52,0.06914906948804855
53,0.06808621436357498
54,0.07000631839036942
55,0.06602010130882263
56,0.06943168491125107
57,0.0651794895529747
58,0.06834335625171661
59,0.066449835896492
60,0.06913363933563232
61,0.06901977956295013
62,0.06702055782079697
63,0.06713880598545074
64,0.06926896423101425
65,0.06653045117855072
66,0.07061097770929337
67,0.06451583653688431
68,0.06711145490407944
69,0.06673991680145264
70,0.06543859094381332
71,0.0635760948061943
72,0.06384626775979996
73,0.06411699950695038
74,0.0650930255651474
75,0.065676249563694
76,0.06234578415751457
77,0.06480731070041656
78,0.0651344433426857
79,0.06355113536119461
80,0.06470731645822525
81,0.0625382587313652
82,0.06388232111930847
83,0.06439701467752457
84,0.06377103179693222
85,0.06423594802618027
86,0.06417960673570633
87,0.06388801336288452
88,0.06430161744356155
89,0.06337222456932068
90,0.06305276602506638
91,0.06243979185819626
92,0.060843486338853836
93,0.06215737387537956
94,0.06165126711130142
95,0.06241926550865173
96,0.06447019428014755
97,0.06370951235294342
98,0.06384892016649246
99,0.06122991442680359
100,0.062294188886880875
101,0.06310155242681503
102,0.06139275059103966
103,0.06503556668758392
104,0.062297746539115906
105,0.06525424867868423
106,0.05986684188246727
107,0.06260480731725693
108,0.06422034651041031
109,0.0625634714961052
110,0.061825238168239594
111,0.061522942036390305
112,0.06080714985728264
113,0.06265728175640106
114,0.062027785927057266
115,0.06304248422384262
116,0.06195118650794029
117,0.06278278678655624
118,0.06403470039367676
119,0.0632549598813057
120,0.062475111335515976
121,0.06399894505739212
122,0.06181451678276062
123,0.06037398800253868
124,0.061764009296894073
125,0.06276020407676697
126,0.0607680082321167
127,0.06189195439219475
128,0.06263455003499985
129,0.06324216723442078
130,0.059449102729558945
131,0.062204714864492416
132,0.06026696413755417
133,0.06018634885549545
134,0.061843641102313995
135,0.06120915338397026
136,0.06038377806544304
137,0.061336450278759
138,0.061827559024095535
139,0.060986943542957306
140,0.061468981206417084
141,0.061775460839271545
142,0.061488207429647446
143,0.06120240315794945
144,0.06327987462282181
145,0.06233746185898781
146,0.06150044873356819
147,0.06175548955798149
148,0.06175508722662926
149,0.06070970743894577
150,0.061274781823158264
151,0.06123868003487587
152,0.061369236558675766
153,0.06033717468380928
154,0.06099333614110947
155,0.06138348579406738
156,0.06207361817359924
157,0.06269611418247223
158,0.06223016604781151
159,0.06029783561825752
160,0.06327497214078903
161,0.06113756448030472
162,0.06285534054040909
163,0.061210114508867264
164,0.06252123415470123
165,0.06216898933053017
166,0.0626644492149353
167,0.06208636984229088
168,0.061339061707258224
169,0.06089417263865471
170,0.060719169676303864
171,0.06248733401298523
172,0.06175851821899414
173,0.060462065041065216
174,0.06122957170009613
175,0.061336930841207504
176,0.060695525258779526
177,0.0617588572204113
178,0.0604344867169857
179,0.06150374934077263
180,0.06147351861000061
181,0.06212553754448891
182,0.060458697378635406
183,0.06102572754025459
184,0.06270869076251984
185,0.06097327172756195
186,0.06025857478380203
187,0.06083383038640022
188,0.06087610870599747
189,0.060376014560461044
190,0.061476465314626694
191,0.060113903135061264
192,0.060318782925605774
193,0.06049900874495506
194,0.06178196892142296
195,0.060686685144901276
196,0.062207430601119995
197,0.06063070520758629
198,0.06028849631547928
199,0.06211967021226883


==> images/csv/mnist/1xsquareplustwox/val_acc.csv <==
step,value
0,0.9176999926567078
1,0.958299994468689
2,0.9652000069618225
3,0.9721999764442444
4,0.975600004196167
5,0.9765999913215637
6,0.9794999957084656
7,0.9797000288963318
8,0.9807999730110168
9,0.9817000031471252
10,0.9839000105857849
11,0.9818999767303467
12,0.9828000068664551
13,0.9829000234603882
14,0.9821000099182129
15,0.9858999848365784
16,0.9771000146865845
17,0.9818999767303467
18,0.9861999750137329
19,0.9851999878883362
20,0.9850999712944031
21,0.982699990272522
22,0.9886999726295471
23,0.9850000143051147
24,0.9848999977111816
25,0.9846000075340271
26,0.9873999953269958
27,0.983299970626831
28,0.9876000285148621
29,0.9847999811172485
30,0.9869999885559082
31,0.983299970626831
32,0.9854000210762024
33,0.9861999750137329
34,0.9868000149726868
35,0.9873999953269958
36,0.9840999841690063
37,0.9850999712944031
38,0.9847000241279602
39,0.988099992275238
40,0.9836999773979187
41,0.9866999983787537
42,0.9865999817848206
43,0.9848999977111816
44,0.9868000149726868
45,0.9861999750137329
46,0.9861999750137329
47,0.98580002784729
48,0.9871000051498413
49,0.9833999872207642
50,0.9868999719619751
51,0.9811999797821045
52,0.9828000068664551
53,0.9872000217437744
54,0.9873999953269958
55,0.9830999970436096
56,0.9865999817848206
57,0.9868000149726868
58,0.9821000099182129
59,0.9861000180244446
60,0.9864000082015991
61,0.9868999719619751
62,0.9853000044822693
63,0.9876000285148621
64,0.9868000149726868
65,0.9868999719619751
66,0.9865999817848206
67,0.9869999885559082
68,0.9846000075340271
69,0.9866999983787537
70,0.98580002784729
71,0.9876999855041504
72,0.9861999750137329
73,0.9861000180244446
74,0.9855999946594238
75,0.9869999885559082
76,0.9866999983787537
77,0.9866999983787537
78,0.9854000210762024
79,0.9866999983787537
80,0.9857000112533569
81,0.9843000173568726
82,0.9855999946594238
83,0.9846000075340271
84,0.98580002784729
85,0.9854999780654907
86,0.986299991607666
87,0.9847000241279602
88,0.9878000020980835
89,0.9843999743461609
90,0.98580002784729
91,0.9876000285148621
92,0.9869999885559082
93,0.986299991607666
94,0.9873999953269958
95,0.9858999848365784
96,0.9858999848365784
97,0.9871000051498413
98,0.9861999750137329
99,0.9853000044822693
100,0.9850000143051147
101,0.986299991607666
102,0.9866999983787537
103,0.9866999983787537
104,0.9846000075340271
105,0.9873999953269958
106,0.9865000247955322
107,0.9851999878883362
108,0.9868000149726868
109,0.9865999817848206
110,0.9853000044822693
111,0.9861999750137329
112,0.9869999885559082
113,0.9865000247955322
114,0.9850000143051147
115,0.98580002784729
116,0.9850000143051147
117,0.984499990940094
118,0.9855999946594238
119,0.9853000044822693
120,0.9853000044822693
121,0.9866999983787537
122,0.9855999946594238
123,0.9857000112533569
124,0.9864000082015991
125,0.9851999878883362
126,0.9853000044822693
127,0.9866999983787537
128,0.9869999885559082
129,0.9855999946594238
130,0.9866999983787537
131,0.9864000082015991
132,0.9853000044822693
133,0.9861000180244446
134,0.9865999817848206
135,0.9855999946594238
136,0.9861999750137329
137,0.9872000217437744
138,0.9868999719619751
139,0.9857000112533569
140,0.98580002784729
141,0.9868000149726868
142,0.98580002784729
143,0.9855999946594238
144,0.9851999878883362
145,0.9861000180244446
146,0.9864000082015991
147,0.9854999780654907
148,0.9865999817848206
149,0.9864000082015991
150,0.9864000082015991
151,0.9857000112533569
152,0.9860000014305115
153,0.98580002784729
154,0.9860000014305115
155,0.9861000180244446
156,0.9851999878883362
157,0.9855999946594238
158,0.9855999946594238
159,0.98580002784729
160,0.9861999750137329
161,0.9861000180244446
162,0.9861999750137329
163,0.9851999878883362
164,0.9854000210762024
165,0.98580002784729
166,0.9855999946594238
167,0.9854000210762024
168,0.9857000112533569
169,0.9858999848365784
170,0.9860000014305115
171,0.9854999780654907
172,0.9857000112533569
173,0.9854999780654907
174,0.98580002784729
175,0.9858999848365784
176,0.9861000180244446
177,0.98580002784729
178,0.9860000014305115
179,0.98580002784729
180,0.9857000112533569
181,0.9855999946594238
182,0.9854999780654907
183,0.98580002784729
184,0.98580002784729
185,0.9857000112533569
186,0.9860000014305115
187,0.9857000112533569
188,0.98580002784729
189,0.98580002784729
190,0.9858999848365784
191,0.98580002784729
192,0.9858999848365784
193,0.9858999848365784
194,0.9858999848365784
195,0.98580002784729
196,0.98580002784729
197,0.9857000112533569
198,0.98580002784729
199,0.9857000112533569


==> images/csv/mnist/1xsquareplustwox/val_loss.csv <==
step,value
0,0.24871906638145447
1,0.12957876920700073
2,0.10855133086442947
3,0.08451135456562042
4,0.0781424343585968
5,0.06938876956701279
6,0.06308337301015854
7,0.06490795314311981
8,0.058450475335121155
9,0.05407766252756119
10,0.05116981640458107
11,0.05931272357702255
12,0.048836492002010345
13,0.051534056663513184
14,0.055183835327625275
15,0.04376925900578499
16,0.07808403670787811
17,0.05256771668791771
18,0.04270494356751442
19,0.04620814323425293
20,0.04376628249883652
21,0.05374494194984436
22,0.03759559243917465
23,0.045661844313144684
24,0.04762934893369675
25,0.048055220395326614
26,0.0395774245262146
27,0.048550527542829514
28,0.04032813385128975
29,0.0452481284737587
30,0.04104325920343399
31,0.05382733792066574
32,0.04327726736664772
33,0.040946077555418015
34,0.039727576076984406
35,0.037261512130498886
36,0.04943666607141495
37,0.0427740179002285
38,0.044538844376802444
39,0.0385868214070797
40,0.046674225479364395
41,0.039392970502376556
42,0.03910107910633087
43,0.04606825113296509
44,0.0395437553524971
45,0.040312789380550385
46,0.04162096604704857
47,0.04207568243145943
48,0.037829115986824036
49,0.049844563007354736
50,0.04189150407910347
51,0.0529952347278595
52,0.04838001728057861
53,0.03817686438560486
54,0.036909956485033035
55,0.050822366029024124
56,0.03982328251004219
57,0.04057174175977707
58,0.05202279984951019
59,0.039112191647291183
60,0.041578855365514755
61,0.03891932964324951
62,0.0447184257209301
63,0.037673044949769974
64,0.039494216442108154
65,0.037745777517557144
66,0.042643237859010696
67,0.03788122534751892
68,0.044787872582674026
69,0.03972434252500534
70,0.043569549918174744
71,0.036780040711164474
72,0.04296385124325752
73,0.04151880368590355
74,0.04339431971311569
75,0.03877207264304161
76,0.03974952548742294
77,0.0379754938185215
78,0.04252966493368149
79,0.04052076116204262
80,0.04069279506802559
81,0.04419448599219322
82,0.04246899485588074
83,0.045360714197158813
84,0.04284244775772095
85,0.04147887974977493
86,0.041439902037382126
87,0.043143339455127716
88,0.0379553884267807
89,0.04357636347413063
90,0.04044095799326897
91,0.03742768242955208
92,0.03874639421701431
93,0.04151036962866783
94,0.03826829046010971
95,0.042628832161426544
96,0.04153771698474884
97,0.038718849420547485
98,0.04144006595015526
99,0.04250621795654297
100,0.043229538947343826
101,0.040016770362854004
102,0.04153298959136009
103,0.040605273097753525
104,0.04334133863449097
105,0.03792603686451912
106,0.040173858404159546
107,0.041578687727451324
108,0.03848301246762276
109,0.038475796580314636
110,0.04264210909605026
111,0.04095040634274483
112,0.03978084772825241
113,0.040375616401433945
114,0.04267142340540886
115,0.04212569817900658
116,0.04312365874648094
117,0.04522695019841194
118,0.042087238281965256
119,0.04278625547885895
120,0.042843084782361984
121,0.04036983475089073
122,0.0419195219874382
123,0.04183739796280861
124,0.04088376462459564
125,0.043223679065704346
126,0.041530199348926544
127,0.04011483117938042
128,0.040304265916347504
129,0.04290778934955597
130,0.04081347584724426
131,0.040789730846881866
132,0.043225791305303574
133,0.04191556200385094
134,0.040785595774650574
135,0.04257987439632416
136,0.04081181809306145
137,0.03952663391828537
138,0.04083705320954323
139,0.04148814082145691
140,0.041379414498806
141,0.03985336795449257
142,0.04105763137340546
143,0.041999273002147675
144,0.042008642107248306
145,0.041482966393232346
146,0.04072962701320648
147,0.041701529175043106
148,0.04027000442147255
149,0.04051182046532631
150,0.04078666493296623
151,0.04157990589737892
152,0.04070337861776352
153,0.04106251895427704
154,0.04168028384447098
155,0.041283927857875824
156,0.042538825422525406
157,0.042088832706213
158,0.04175274446606636
159,0.041581667959690094
160,0.03996475413441658
161,0.04091459512710571
162,0.04036952182650566
163,0.0420139878988266
164,0.04204249382019043
165,0.04131206497550011
166,0.0414416529238224
167,0.04183221235871315
168,0.04152917116880417
169,0.04095236212015152
170,0.041045740246772766
171,0.042113229632377625
172,0.04177234694361687
173,0.04149230197072029
174,0.04157334938645363
175,0.04165869951248169
176,0.04066561162471771
177,0.04136184975504875
178,0.040655627846717834
179,0.0412047915160656
180,0.04138746112585068
181,0.04134581983089447
182,0.04206729680299759
183,0.04139966890215874
184,0.041544508188962936
185,0.041453827172517776
186,0.04133693873882294
187,0.0414411835372448
188,0.041499827057123184
189,0.0414203517138958
190,0.04131031781435013
191,0.041356369853019714
192,0.041193246841430664
193,0.04127144068479538
194,0.04113602265715599
195,0.04130249470472336
196,0.04161783680319786
197,0.04158203303813934
198,0.04139673709869385
199,0.04172271862626076


==> images/csv/mnist/5_my_softplus/acc.csv <==
step,value
0,0.6634666919708252
1,0.8409333229064941
2,0.8822500109672546
3,0.9049666523933411
4,0.9169833064079285
5,0.9272000193595886
6,0.934166669845581
7,0.9392499923706055
8,0.9437333345413208
9,0.9484333395957947
10,0.9505666494369507
11,0.9533500075340271
12,0.9545166492462158
13,0.9567166566848755
14,0.958466649055481
15,0.959683358669281
16,0.9610000252723694
17,0.9625333547592163
18,0.9620166420936584
19,0.9643499851226807
20,0.9651833176612854
21,0.9664999842643738
22,0.9673333168029785
23,0.9675166606903076
24,0.9672999978065491
25,0.9674500226974487
26,0.9689499735832214
27,0.9698166847229004
28,0.969083309173584
29,0.9700833559036255
30,0.9711999893188477
31,0.9712666869163513
32,0.970300018787384
33,0.9718833565711975
34,0.972000002861023
35,0.9723666906356812
36,0.9724000096321106
37,0.9735166430473328
38,0.9724833369255066
39,0.9735166430473328
40,0.9724500179290771
41,0.9746666550636292
42,0.9745833277702332
43,0.9747499823570251
44,0.9755666851997375
45,0.9762499928474426
46,0.975683331489563
47,0.9756333231925964
48,0.9758166670799255
49,0.9761666655540466
50,0.9771833419799805
51,0.9746999740600586
52,0.9756666421890259
53,0.9759666919708252
54,0.9753666520118713
55,0.975600004196167
56,0.9757166504859924
57,0.9771999716758728
58,0.9772666692733765
59,0.9770500063896179
60,0.9770500063896179
61,0.9775333404541016
62,0.9778000116348267
63,0.9776999950408936
64,0.9771833419799805
65,0.9777500033378601
66,0.9774166941642761
67,0.9767166376113892
68,0.9778000116348267
69,0.9776166677474976
70,0.9780499935150146
71,0.9781166911125183
72,0.9785833358764648
73,0.9776833057403564
74,0.9776999950408936
75,0.9777166843414307
76,0.9791499972343445
77,0.977483332157135
78,0.9794833064079285
79,0.9779666662216187
80,0.9780333042144775
81,0.9784333109855652
82,0.979200005531311
83,0.9796666502952576
84,0.9783333539962769
85,0.9782833456993103
86,0.9784833192825317
87,0.9783999919891357
88,0.9785500168800354
89,0.9787166714668274
90,0.9781833291053772
91,0.9780833125114441
92,0.978866696357727
93,0.9794833064079285
94,0.9784500002861023
95,0.9789666533470154
96,0.9784500002861023
97,0.9794999957084656
98,0.9784500002861023
99,0.9792666435241699
100,0.9794166684150696
101,0.9784666895866394
102,0.9795500040054321
103,0.978600025177002
104,0.9797000288963318
105,0.9797833561897278
106,0.9801166653633118
107,0.9797666668891907
108,0.978766679763794
109,0.9798499941825867
110,0.9789999723434448
111,0.9800666570663452
112,0.9791333079338074
113,0.9799500107765198
114,0.9794999957084656
115,0.9793166518211365
116,0.9791666865348816
117,0.9791333079338074
118,0.9797000288963318
119,0.9786666631698608
120,0.9795666933059692
121,0.9792166948318481
122,0.9793000221252441
123,0.9796000123023987
124,0.9793833494186401
125,0.9793999791145325
126,0.9789000153541565
127,0.9798166751861572
128,0.9794666767120361
129,0.9787499904632568
130,0.9795166850090027
131,0.9786333441734314
132,0.9793166518211365
133,0.9796833395957947
134,0.9790166616439819
135,0.9794833064079285
136,0.9799333214759827
137,0.9798166751861572
138,0.9793999791145325
139,0.9792166948318481
140,0.9799166917800903
141,0.9800333380699158
142,0.9802166819572449
143,0.9795666933059692
144,0.9795166850090027
145,0.9794166684150696
146,0.9793000221252441
147,0.9802500009536743
148,0.9793166518211365
149,0.9796833395957947
150,0.9797999858856201
151,0.979449987411499
152,0.9797499775886536
153,0.9795666933059692
154,0.9792333245277405
155,0.978866696357727
156,0.9797000288963318
157,0.980566680431366
158,0.9810500144958496
159,0.9795166850090027
160,0.9794833064079285
161,0.9799500107765198
162,0.9794666767120361
163,0.9794999957084656
164,0.9800166487693787
165,0.9794666767120361
166,0.9801999926567078
167,0.9794166684150696
168,0.9796833395957947
169,0.9796833395957947
170,0.9799666404724121
171,0.979283332824707
172,0.9790499806404114
173,0.9798166751861572
174,0.9796000123023987
175,0.978866696357727
176,0.9801666736602783
177,0.9800999760627747
178,0.9799833297729492
179,0.9798333048820496
180,0.9800833463668823
181,0.9800833463668823
182,0.9798499941825867
183,0.9789833426475525
184,0.9801833629608154
185,0.979449987411499
186,0.9793499708175659
187,0.9801499843597412
188,0.9798499941825867
189,0.9789666533470154
190,0.9790666699409485
191,0.9792500138282776
192,0.9788333177566528
193,0.9803833365440369
194,0.9801999926567078
195,0.9797666668891907
196,0.9795666933059692
197,0.9801833629608154
198,0.9793499708175659
199,0.9796666502952576


==> images/csv/mnist/5_my_softplus/loss.csv <==
step,value
0,1.0011307001113892
1,0.4930820167064667
2,0.37274640798568726
3,0.3086582124233246
4,0.26829901337623596
5,0.23728281259536743
6,0.21408244967460632
7,0.1959354281425476
8,0.1838376820087433
9,0.16807369887828827
10,0.16205014288425446
11,0.1522568315267563
12,0.14761102199554443
13,0.1408679187297821
14,0.13485395908355713
15,0.13073888421058655
16,0.1259663999080658
17,0.12208901345729828
18,0.12342547625303268
19,0.11806923896074295
20,0.11419646441936493
21,0.11084678769111633
22,0.10965309292078018
23,0.10755903273820877
24,0.10798806697130203
25,0.10693617910146713
26,0.10307971388101578
27,0.1000543087720871
28,0.10344851762056351
29,0.09992519021034241
30,0.0964268371462822
31,0.09526760131120682
32,0.09838780015707016
33,0.09231310337781906
34,0.09393851459026337
35,0.0942222997546196
36,0.09373193979263306
37,0.08950365334749222
38,0.09109961986541748
39,0.08812090009450912
40,0.09149118512868881
41,0.08619029074907303
42,0.0849246233701706
43,0.08336503058671951
44,0.079336017370224
45,0.07991614937782288
46,0.08006734400987625
47,0.08098912984132767
48,0.0817258283495903
49,0.08052137494087219
50,0.07791595160961151
51,0.08280308544635773
52,0.08053994178771973
53,0.08094318956136703
54,0.08013450354337692
55,0.08085174113512039
56,0.07980655878782272
57,0.07740408182144165
58,0.07642608880996704
59,0.07892416417598724
60,0.07439368963241577
61,0.07523739337921143
62,0.07312581688165665
63,0.07303103059530258
64,0.07388798892498016
65,0.07265654951334
66,0.07518180459737778
67,0.07474999129772186
68,0.073862224817276
69,0.07261451333761215
70,0.07232645153999329
71,0.0714850053191185
72,0.07357816398143768
73,0.07353157550096512
74,0.07223797589540482
75,0.07453780621290207
76,0.06982535123825073
77,0.07431773096323013
78,0.07031383365392685
79,0.0718805342912674
80,0.07047440856695175
81,0.07042786478996277
82,0.06959246098995209
83,0.0709652304649353
84,0.07009202241897583
85,0.07261227071285248
86,0.07080335170030594
87,0.07145009189844131
88,0.07112529873847961
89,0.06928571313619614
90,0.07116913795471191
91,0.07223360240459442
92,0.06962170451879501
93,0.0689765065908432
94,0.07167018949985504
95,0.0709083080291748
96,0.0705113559961319
97,0.0691571831703186
98,0.07023850083351135
99,0.06989686191082001
100,0.06819157302379608
101,0.07005090266466141
102,0.06870795041322708
103,0.06911394745111465
104,0.0675540417432785
105,0.06711526960134506
106,0.06820851564407349
107,0.07028467208147049
108,0.06916146725416183
109,0.06798413395881653
110,0.0686999261379242
111,0.06829444319009781
112,0.06916019320487976
113,0.06723010540008545
114,0.06826109439134598
115,0.06899747252464294
116,0.07016098499298096
117,0.07022812962532043
118,0.06974545121192932
119,0.07129837572574615
120,0.06822827458381653
121,0.06782346218824387
122,0.06724721938371658
123,0.06926597654819489
124,0.06946944445371628
125,0.06773597002029419
126,0.0692516416311264
127,0.06645923107862473
128,0.06918030232191086
129,0.07013725489377975
130,0.06763814389705658
131,0.06975780427455902
132,0.069659523665905
133,0.06768954545259476
134,0.0683203786611557
135,0.06632102280855179
136,0.06656206399202347
137,0.06668060272932053
138,0.06821780651807785
139,0.06809945404529572
140,0.06999316066503525
141,0.06647776067256927
142,0.06751547008752823
143,0.06732594966888428
144,0.06957659125328064
145,0.06947310268878937
146,0.06840254366397858
147,0.06720470637083054
148,0.06817726045846939
149,0.06634815037250519
150,0.06799694150686264
151,0.06764543801546097
152,0.06743496656417847
153,0.06817947328090668
154,0.06827668100595474
155,0.06821200996637344
156,0.06673243641853333
157,0.06546594202518463
158,0.06499779224395752
159,0.06665290892124176
160,0.06743168830871582
161,0.06718911230564117
162,0.06612028181552887
163,0.06662203371524811
164,0.06605939567089081
165,0.06673011928796768
166,0.06571505218744278
167,0.06751632690429688
168,0.0669611468911171
169,0.06616261601448059
170,0.06639730930328369
171,0.06872530281543732
172,0.07031905651092529
173,0.06697998195886612
174,0.06788315623998642
175,0.07042570412158966
176,0.06650856137275696
177,0.06712505966424942
178,0.06723115593194962
179,0.06527427583932877
180,0.06499990820884705
181,0.06684710085391998
182,0.06646658480167389
183,0.06907771527767181
184,0.06772473454475403
185,0.06880644708871841
186,0.06745767593383789
187,0.06649864464998245
188,0.06826116889715195
189,0.06944893300533295
190,0.06983178108930588
191,0.0680827796459198
192,0.06879357993602753
193,0.06507600098848343
194,0.06632711738348007
195,0.06591872125864029
196,0.06743749231100082
197,0.06740007549524307
198,0.0672878623008728
199,0.06765289604663849


==> images/csv/mnist/5_my_softplus/val_acc.csv <==
step,value
0,0.8974999785423279
1,0.9282000064849854
2,0.9524999856948853
3,0.9581000208854675
4,0.9679999947547913
5,0.9713000059127808
6,0.9695000052452087
7,0.9771000146865845
8,0.9772999882698059
9,0.9779000282287598
10,0.977400004863739
11,0.979200005531311
12,0.9815999865531921
13,0.9815000295639038
14,0.982699990272522
15,0.9804999828338623
16,0.9824000000953674
17,0.9825000166893005
18,0.9825000166893005
19,0.9835000038146973
20,0.9825000166893005
21,0.9829000234603882
22,0.9807000160217285
23,0.9825000166893005
24,0.9842000007629395
25,0.984000027179718
26,0.9825999736785889
27,0.9851999878883362
28,0.9850000143051147
29,0.9850999712944031
30,0.987500011920929
31,0.9868000149726868
32,0.9854000210762024
33,0.98580002784729
34,0.9854999780654907
35,0.9850999712944031
36,0.9868999719619751
37,0.9872000217437744
38,0.9865999817848206
39,0.9833999872207642
40,0.986299991607666
41,0.98580002784729
42,0.9868999719619751
43,0.9850000143051147
44,0.9871000051498413
45,0.9869999885559082
46,0.9864000082015991
47,0.9884999990463257
48,0.9878000020980835
49,0.9886000156402588
50,0.9865000247955322
51,0.987500011920929
52,0.9887999892234802
53,0.986299991607666
54,0.9883999824523926
55,0.9882000088691711
56,0.9883999824523926
57,0.9865000247955322
58,0.9869999885559082
59,0.9878000020980835
60,0.9876000285148621
61,0.9879000186920166
62,0.988099992275238
63,0.9882000088691711
64,0.9883999824523926
65,0.9886000156402588
66,0.9882000088691711
67,0.9876999855041504
68,0.9884999990463257
69,0.9886000156402588
70,0.9884999990463257
71,0.9882000088691711
72,0.9876999855041504
73,0.9879999756813049
74,0.988099992275238
75,0.9884999990463257
76,0.9884999990463257
77,0.9889000058174133
78,0.9883000254631042
79,0.9886999726295471
80,0.9882000088691711
81,0.9879999756813049
82,0.9883000254631042
83,0.9883999824523926
84,0.9890000224113464
85,0.9883999824523926
86,0.9883000254631042
87,0.9890999794006348
88,0.9890000224113464
89,0.9883000254631042
90,0.9882000088691711
91,0.9890000224113464
92,0.988099992275238
93,0.9883000254631042
94,0.9887999892234802
95,0.9887999892234802
96,0.9890999794006348
97,0.988099992275238
98,0.9883000254631042
99,0.9884999990463257
100,0.9879999756813049
101,0.9884999990463257
102,0.988099992275238
103,0.9882000088691711
104,0.9879999756813049
105,0.9884999990463257
106,0.9884999990463257
107,0.9889000058174133
108,0.9884999990463257
109,0.9886000156402588
110,0.9886999726295471
111,0.9886999726295471
112,0.9886999726295471
113,0.9887999892234802
114,0.9883000254631042
115,0.9884999990463257
116,0.9884999990463257
117,0.9883999824523926
118,0.9884999990463257
119,0.9883999824523926
120,0.9886000156402588
121,0.9886999726295471
122,0.9886000156402588
123,0.9886999726295471
124,0.9886000156402588
125,0.9884999990463257
126,0.9883000254631042
127,0.9883999824523926
128,0.9883999824523926
129,0.9886000156402588
130,0.9891999959945679
131,0.9886999726295471
132,0.9883999824523926
133,0.9883000254631042
134,0.9886000156402588
135,0.9886999726295471
136,0.9884999990463257
137,0.9884999990463257
138,0.9883000254631042
139,0.9883999824523926
140,0.9882000088691711
141,0.9883000254631042
142,0.9884999990463257
143,0.9886000156402588
144,0.9887999892234802
145,0.9887999892234802
146,0.9883999824523926
147,0.9884999990463257
148,0.9886000156402588
149,0.9886999726295471
150,0.9886000156402588
151,0.9886000156402588
152,0.9886000156402588
153,0.9889000058174133
154,0.9886999726295471
155,0.9886999726295471
156,0.9886999726295471
157,0.9886000156402588
158,0.9886999726295471
159,0.9887999892234802
160,0.9886000156402588
161,0.9886000156402588
162,0.9884999990463257
163,0.9884999990463257
164,0.9884999990463257
165,0.9887999892234802
166,0.9884999990463257
167,0.9886000156402588
168,0.9886000156402588
169,0.9886000156402588
170,0.9886000156402588
171,0.9886999726295471
172,0.9886000156402588
173,0.9884999990463257
174,0.9884999990463257
175,0.9883999824523926
176,0.9886000156402588
177,0.9883999824523926
178,0.9886000156402588
179,0.9884999990463257
180,0.9887999892234802
181,0.9886999726295471
182,0.9886000156402588
183,0.9884999990463257
184,0.9883999824523926
185,0.9884999990463257
186,0.9883999824523926
187,0.9883999824523926
188,0.9883999824523926
189,0.9886000156402588
190,0.9884999990463257
191,0.9884999990463257
192,0.9884999990463257
193,0.9884999990463257
194,0.9886000156402588
195,0.9884999990463257
196,0.9884999990463257
197,0.9884999990463257
198,0.9884999990463257
199,0.9884999990463257


==> images/csv/mnist/5_my_softplus/val_loss.csv <==
step,value
0,0.32018908858299255
1,0.2220350056886673
2,0.1494191586971283
3,0.12201953679323196
4,0.0962541252374649
5,0.08901949226856232
6,0.09067418426275253
7,0.06837815791368484
8,0.06781405955553055
9,0.06793665140867233
10,0.06417334079742432
11,0.05586022883653641
12,0.054572202265262604
13,0.05076434463262558
14,0.04878569394350052
15,0.05777905508875847
16,0.05324193090200424
17,0.04881925508379936
18,0.049220696091651917
19,0.05012607201933861
20,0.05093475803732872
21,0.05125324800610542
22,0.05443572625517845
23,0.050212312489748
24,0.04457731917500496
25,0.046457841992378235
26,0.048396628350019455
27,0.044068437069654465
28,0.04356949031352997
29,0.044930052012205124
30,0.035154588520526886
31,0.03987717628479004
32,0.042706891894340515
33,0.044011667370796204
34,0.04555899649858475
35,0.04350440204143524
36,0.040236882865428925
37,0.040045686066150665
38,0.041257668286561966
39,0.047010552138090134
40,0.04573541134595871
41,0.04256464168429375
42,0.039956048130989075
43,0.043975502252578735
44,0.038846440613269806
45,0.039475105702877045
46,0.03916965425014496
47,0.03178131952881813
48,0.036225900053977966
49,0.03586840629577637
50,0.0417773611843586
51,0.03919055685400963
52,0.036593686789274216
53,0.03974108397960663
54,0.03732407093048096
55,0.0344766266644001
56,0.03511236235499382
57,0.0374225378036499
58,0.03991830721497536
59,0.036810774356126785
60,0.03781411424279213
61,0.03705304116010666
62,0.03527021035552025
63,0.03532639145851135
64,0.03690938651561737
65,0.03418460488319397
66,0.03529117628931999
67,0.036260560154914856
68,0.034415848553180695
69,0.03583791106939316
70,0.035043541342020035
71,0.03583158925175667
72,0.035302020609378815
73,0.03507700935006142
74,0.03743978962302208
75,0.03423935920000076
76,0.03438112139701843
77,0.03353842347860336
78,0.034673549234867096
79,0.03385523334145546
80,0.03385858237743378
81,0.035055242478847504
82,0.0343257337808609
83,0.034361470490694046
84,0.03252989053726196
85,0.03308099880814552
86,0.03453563526272774
87,0.03418857604265213
88,0.03404269367456436
89,0.03641684725880623
90,0.034561846405267715
91,0.0337238609790802
92,0.03579232096672058
93,0.03335745632648468
94,0.03394867479801178
95,0.03512587398290634
96,0.03342978656291962
97,0.03455376625061035
98,0.034780602902173996
99,0.034560028463602066
100,0.03616929426789284
101,0.03452049195766449
102,0.03562115505337715
103,0.03558364510536194
104,0.03575238212943077
105,0.03523944318294525
106,0.03497474268078804
107,0.032965533435344696
108,0.03404095768928528
109,0.03421781584620476
110,0.03385116532444954
111,0.033422648906707764
112,0.03573119267821312
113,0.03491407260298729
114,0.033615533262491226
115,0.033433835953474045
116,0.03448363393545151
117,0.034686680883169174
118,0.03407277911901474
119,0.03411024808883667
120,0.03355906531214714
121,0.03377103805541992
122,0.03364512696862221
123,0.03457505255937576
124,0.03394326940178871
125,0.03424185514450073
126,0.03386641666293144
127,0.03426505997776985
128,0.034316278994083405
129,0.033662665635347366
130,0.03363213315606117
131,0.033419542014598846
132,0.03427070379257202
133,0.034538209438323975
134,0.033898744732141495
135,0.033497121185064316
136,0.03381887078285217
137,0.03401152044534683
138,0.0336545966565609
139,0.03415510803461075
140,0.03444630280137062
141,0.03453751280903816
142,0.03429955244064331
143,0.03400900214910507
144,0.033507831394672394
145,0.0333651527762413
146,0.03438344970345497
147,0.03361181914806366
148,0.03408326208591461
149,0.03349937126040459
150,0.03388425335288048
151,0.03422628343105316
152,0.034002404659986496
153,0.034150224179029465
154,0.034284014254808426
155,0.034055568277835846
156,0.034240055829286575
157,0.033937882632017136
158,0.03388715162873268
159,0.03388107195496559
160,0.03398765251040459
161,0.034230172634124756
162,0.034163717180490494
163,0.03404759243130684
164,0.03374304622411728
165,0.03387315571308136
166,0.034000933170318604
167,0.0339699350297451
168,0.03401974216103554
169,0.03406117483973503
170,0.03376294672489166
171,0.0335906520485878
172,0.03384101763367653
173,0.03390364721417427
174,0.033740513026714325
175,0.03381878137588501
176,0.033786971122026443
177,0.03378257900476456
178,0.03375578299164772
179,0.03357740119099617
180,0.033568210899829865
181,0.03373941406607628
182,0.03386910632252693
183,0.03382962569594383
184,0.03376594930887222
185,0.03370340168476105
186,0.033847589045763016
187,0.03380805253982544
188,0.03382188826799393
189,0.03381983935832977
190,0.03385157510638237
191,0.03396071121096611
192,0.033815059810876846
193,0.03376670554280281
194,0.03377481549978256
195,0.03375690057873726
196,0.033736031502485275
197,0.03385249897837639
198,0.03384661301970482
199,0.033711500465869904


==> images/csv/mnist/original/acc.csv <==
step,value
0,0.6622333526611328
1,0.8660833239555359
2,0.9091166853904724
3,0.9291166663169861
4,0.9398999810218811
5,0.9466666579246521
6,0.951116681098938
7,0.9544833302497864
8,0.9590166807174683
9,0.9611999988555908
10,0.9623000025749207
11,0.9643666744232178
12,0.9643833041191101
13,0.9645333290100098
14,0.9661833047866821
15,0.9658499956130981
16,0.9665166735649109
17,0.9674000144004822
18,0.9681333303451538
19,0.9668166637420654
20,0.9690666794776917
21,0.9674166440963745
22,0.969083309173584
23,0.9696000218391418
24,0.9691833257675171
25,0.968916654586792
26,0.9694666862487793
27,0.9674666523933411
28,0.9675999879837036
29,0.9685166478157043
30,0.9682666659355164
31,0.968500018119812
32,0.9691333174705505
33,0.9689333438873291
34,0.9685500264167786
35,0.9679833054542542
36,0.96875
37,0.9677833318710327
38,0.9678000211715698
39,0.9678166508674622
40,0.9715999960899353
41,0.9705333113670349
42,0.9706833362579346
43,0.9703999757766724
44,0.9706000089645386
45,0.9707833528518677
46,0.9703333377838135
47,0.9705333113670349
48,0.9712833166122437
49,0.9699833393096924
50,0.9706166386604309
51,0.9708666801452637
52,0.9695833325386047
53,0.9693833589553833
54,0.9688000082969666
55,0.9699333310127258
56,0.9699666500091553
57,0.9692666530609131
58,0.9694499969482422
59,0.9712499976158142
60,0.9719833135604858
61,0.9711333513259888
62,0.9714999794960022
63,0.97038334608078
64,0.9710000157356262
65,0.9700166583061218
66,0.9712666869163513
67,0.9700333476066589
68,0.9706500172615051
69,0.9704833626747131
70,0.9710999727249146
71,0.9709333181381226
72,0.9712333083152771
73,0.968999981880188
74,0.9700333476066589
75,0.9709500074386597
76,0.9716166853904724
77,0.970300018787384
78,0.9715833067893982
79,0.9705333113670349
80,0.9712666869163513
81,0.9713666439056396
82,0.9706500172615051
83,0.9712333083152771
84,0.9706666469573975
85,0.971750020980835
86,0.9710999727249146
87,0.9709333181381226
88,0.9718999862670898
89,0.9712333083152771
90,0.9722166657447815
91,0.9713166952133179
92,0.9717333316802979
93,0.9707833528518677
94,0.9711166620254517
95,0.9710999727249146
96,0.9698500037193298
97,0.9702833294868469
98,0.970716655254364
99,0.9710999727249146
100,0.971750020980835
101,0.9711833596229553
102,0.9715833067893982
103,0.9706166386604309
104,0.971666693687439
105,0.9708166718482971
106,0.9710666537284851
107,0.9717166423797607
108,0.9714499711990356
109,0.9717666506767273
110,0.9715333580970764
111,0.9719333052635193
112,0.9711833596229553
113,0.9711999893188477
114,0.9718833565711975
115,0.9713666439056396
116,0.9710999727249146
117,0.972100019454956
118,0.9723166823387146
119,0.9714000225067139
120,0.9725666642189026
121,0.9712333083152771
122,0.9711166620254517
123,0.9717000126838684
124,0.9724833369255066
125,0.9712166786193848
126,0.9725833535194397
127,0.9718000292778015
128,0.9713833332061768
129,0.9719499945640564
130,0.9710833430290222
131,0.970550000667572
132,0.9717333316802979
133,0.9714666604995728
134,0.9714000225067139
135,0.971833348274231
136,0.9718499779701233
137,0.97243332862854
138,0.9714999794960022
139,0.972083330154419
140,0.9729666709899902
141,0.9721500277519226
142,0.9715833067893982
143,0.9715833067893982
144,0.9709500074386597
145,0.9709500074386597
146,0.9721500277519226
147,0.9711999893188477
148,0.9715666770935059
149,0.971833348274231
150,0.9710833430290222
151,0.9722499847412109
152,0.9723333120346069
153,0.9715499877929688
154,0.9714499711990356
155,0.9726166725158691
156,0.9728666543960571
157,0.9725833535194397
158,0.9722999930381775
159,0.9719833135604858
160,0.9715166687965393
161,0.9716333150863647
162,0.9718166589736938
163,0.971750020980835
164,0.9722499847412109
165,0.9724166393280029
166,0.9720500111579895
167,0.9722833037376404
168,0.9718166589736938
169,0.9718833565711975
170,0.9718000292778015
171,0.9715666770935059
172,0.9713500142097473
173,0.9718833565711975
174,0.9718499779701233
175,0.9716166853904724
176,0.9721333384513855
177,0.9721500277519226
178,0.9717666506767273
179,0.972516655921936
180,0.9721500277519226
181,0.9719499945640564
182,0.9723166823387146
183,0.9717166423797607
184,0.9715666770935059
185,0.971833348274231
186,0.9721999764442444
187,0.972266674041748
188,0.9720500111579895
189,0.9710500240325928
190,0.9724166393280029
191,0.9720666408538818
192,0.9718833565711975
193,0.972083330154419
194,0.971916675567627
195,0.9714999794960022
196,0.9718166589736938
197,0.9725333452224731
198,0.9725000262260437
199,0.97243332862854


==> images/csv/mnist/original/loss.csv <==
step,value
0,0.9899104237556458
1,0.41559141874313354
2,0.2916454076766968
3,0.23274153470993042
4,0.1952025294303894
5,0.17289438843727112
6,0.1573968231678009
7,0.14640045166015625
8,0.13503244519233704
9,0.12807217240333557
10,0.12380456924438477
11,0.11996147781610489
12,0.11802670359611511
13,0.11649686098098755
14,0.11410292237997055
15,0.11003795266151428
16,0.11054886877536774
17,0.1092398539185524
18,0.10814428329467773
19,0.10868056863546371
20,0.10656191408634186
21,0.10799980163574219
22,0.10577451437711716
23,0.1048312857747078
24,0.10632477700710297
25,0.10656563192605972
26,0.10637693107128143
27,0.11062490195035934
28,0.10993244498968124
29,0.10835453122854233
30,0.10605424642562866
31,0.1094697043299675
32,0.10590486228466034
33,0.10865814238786697
34,0.1076980009675026
35,0.11244392395019531
36,0.11049582064151764
37,0.11194735765457153
38,0.11342556774616241
39,0.11349742114543915
40,0.09959869086742401
41,0.10155238211154938
42,0.1012134701013565
43,0.10336765646934509
44,0.10151658952236176
45,0.10323801636695862
46,0.10558506101369858
47,0.10330042988061905
48,0.10164257138967514
49,0.10442207753658295
50,0.10448665916919708
51,0.10489062964916229
52,0.10580378025770187
53,0.10742518305778503
54,0.1080949604511261
55,0.10675229132175446
56,0.10653091967105865
57,0.11044841259717941
58,0.10772743821144104
59,0.09837276488542557
60,0.09876596182584763
61,0.09938917309045792
62,0.10040432214736938
63,0.10235990583896637
64,0.10229335725307465
65,0.10265704989433289
66,0.10165821760892868
67,0.10442592948675156
68,0.10298048704862595
69,0.1023908331990242
70,0.10166139900684357
71,0.1021074578166008
72,0.1019091084599495
73,0.107603058218956
74,0.10460880398750305
75,0.10068880766630173
76,0.10149478912353516
77,0.10388252139091492
78,0.10114958137273788
79,0.10200148075819016
80,0.09883996844291687
81,0.09749084711074829
82,0.10208297520875931
83,0.10230729728937149
84,0.10379866510629654
85,0.09824845939874649
86,0.10105332732200623
87,0.10179132968187332
88,0.100301593542099
89,0.10002118349075317
90,0.09765397757291794
91,0.10031798481941223
92,0.09950217604637146
93,0.09975438565015793
94,0.10189957916736603
95,0.10072837769985199
96,0.10323955118656158
97,0.10349040478467941
98,0.10070092976093292
99,0.103282131254673
100,0.09923000633716583
101,0.09987524151802063
102,0.09895382076501846
103,0.09927064925432205
104,0.101450614631176
105,0.09932748228311539
106,0.10001442581415176
107,0.09918754547834396
108,0.10148587077856064
109,0.09506585448980331
110,0.09812112897634506
111,0.09798825532197952
112,0.09911710023880005
113,0.10134894400835037
114,0.09909161925315857
115,0.09919127076864243
116,0.10072530806064606
117,0.09727250039577484
118,0.09596101939678192
119,0.09705592691898346
120,0.09605838358402252
121,0.10031584650278091
122,0.09899138659238815
123,0.09821250289678574
124,0.09684288501739502
125,0.10066235810518265
126,0.09886107593774796
127,0.09767287224531174
128,0.09845402091741562
129,0.09902574121952057
130,0.09918076545000076
131,0.10142473876476288
132,0.09790746122598648
133,0.10162246227264404
134,0.10140868276357651
135,0.09905421733856201
136,0.09899063408374786
137,0.09607090055942535
138,0.09977711737155914
139,0.09781837463378906
140,0.09663568437099457
141,0.09670794010162354
142,0.09928294271230698
143,0.097376748919487
144,0.09911256283521652
145,0.096659816801548
146,0.09501319378614426
147,0.0979921892285347
148,0.09902830421924591
149,0.09841205179691315
150,0.09849869459867477
151,0.09853330254554749
152,0.09607622772455215
153,0.09933910518884659
154,0.09821752458810806
155,0.095348060131073
156,0.0965743437409401
157,0.09349612146615982
158,0.09696052223443985
159,0.0987895131111145
160,0.09852862358093262
161,0.09890639781951904
162,0.09808063507080078
163,0.09802936762571335
164,0.09872904419898987
165,0.09640759974718094
166,0.10043030977249146
167,0.09922318905591965
168,0.09613131731748581
169,0.09849905222654343
170,0.09792785346508026
171,0.09927626699209213
172,0.0996587723493576
173,0.09870964288711548
174,0.09963307529687881
175,0.09896688908338547
176,0.09570517390966415
177,0.09666097164154053
178,0.1006770208477974
179,0.09598508477210999
180,0.09832390397787094
181,0.09625061601400375
182,0.09699470549821854
183,0.09867992997169495
184,0.09682295471429825
185,0.09837277978658676
186,0.09715772420167923
187,0.09640099853277206
188,0.0976865217089653
189,0.09754535555839539
190,0.09610036015510559
191,0.09630854427814484
192,0.0958118587732315
193,0.09725434333086014
194,0.09698202461004257
195,0.1005769893527031
196,0.09901358932256699
197,0.0986470878124237
198,0.09732058644294739
199,0.09552203118801117


==> images/csv/mnist/original/val_acc.csv <==
step,value
0,0.9225000143051147
1,0.9508000016212463
2,0.9674000144004822
3,0.975600004196167
4,0.972599983215332
5,0.9763000011444092
6,0.9782000184059143
7,0.9800999760627747
8,0.9825999736785889
9,0.9812999963760376
10,0.9829000234603882
11,0.9818999767303467
12,0.9843000173568726
13,0.9861000180244446
14,0.9847999811172485
15,0.9847000241279602
16,0.98580002784729
17,0.9854000210762024
18,0.9830999970436096
19,0.9864000082015991
20,0.9783999919891357
21,0.9853000044822693
22,0.9804999828338623
23,0.9858999848365784
24,0.9839000105857849
25,0.984499990940094
26,0.9850000143051147
27,0.9824000000953674
28,0.9872000217437744
29,0.9889000058174133
30,0.9868999719619751
31,0.9835000038146973
32,0.986299991607666
33,0.9836000204086304
34,0.9847999811172485
35,0.9789000153541565
36,0.9854000210762024
37,0.9857000112533569
38,0.9847999811172485
39,0.9829000234603882
40,0.9860000014305115
41,0.9876999855041504
42,0.9850999712944031
43,0.9860000014305115
44,0.9873999953269958
45,0.9872999787330627
46,0.9861999750137329
47,0.9873999953269958
48,0.98580002784729
49,0.9843999743461609
50,0.9858999848365784
51,0.9873999953269958
52,0.9850000143051147
53,0.9839000105857849
54,0.9855999946594238
55,0.9858999848365784
56,0.9864000082015991
57,0.9817000031471252
58,0.9855999946594238
59,0.9861000180244446
60,0.9883999824523926
61,0.9883000254631042
62,0.9868999719619751
63,0.9864000082015991
64,0.9871000051498413
65,0.9884999990463257
66,0.9872999787330627
67,0.9843999743461609
68,0.9868000149726868
69,0.9848999977111816
70,0.9861999750137329
71,0.9879000186920166
72,0.9886999726295471
73,0.9857000112533569
74,0.9871000051498413
75,0.9865999817848206
76,0.9858999848365784
77,0.984499990940094
78,0.9869999885559082
79,0.9872999787330627
80,0.9855999946594238
81,0.9854000210762024
82,0.9839000105857849
83,0.9876999855041504
84,0.9854999780654907
85,0.9868999719619751
86,0.9868999719619751
87,0.9855999946594238
88,0.9876000285148621
89,0.9869999885559082
90,0.9869999885559082
91,0.9864000082015991
92,0.9868000149726868
93,0.9872999787330627
94,0.9883000254631042
95,0.9854999780654907
96,0.9876000285148621
97,0.9868000149726868
98,0.9869999885559082
99,0.9857000112533569
100,0.9871000051498413
101,0.9871000051498413
102,0.9865999817848206
103,0.9866999983787537
104,0.9860000014305115
105,0.987500011920929
106,0.9869999885559082
107,0.9882000088691711
108,0.9857000112533569
109,0.9857000112533569
110,0.9872000217437744
111,0.9850000143051147
112,0.98580002784729
113,0.9851999878883362
114,0.9869999885559082
115,0.9868999719619751
116,0.9865000247955322
117,0.9858999848365784
118,0.9854000210762024
119,0.9866999983787537
120,0.9861000180244446
121,0.9854999780654907
122,0.9869999885559082
123,0.986299991607666
124,0.9868999719619751
125,0.9868000149726868
126,0.9865000247955322
127,0.9871000051498413
128,0.9858999848365784
129,0.9868000149726868
130,0.9865000247955322
131,0.9854999780654907
132,0.9869999885559082
133,0.9868999719619751
134,0.9853000044822693
135,0.9869999885559082
136,0.9865999817848206
137,0.9865999817848206
138,0.9866999983787537
139,0.986299991607666
140,0.9861000180244446
141,0.9868999719619751
142,0.9871000051498413
143,0.9861000180244446
144,0.9865999817848206
145,0.9865999817848206
146,0.9864000082015991
147,0.9866999983787537
148,0.9866999983787537
149,0.9865999817848206
150,0.9866999983787537
151,0.9871000051498413
152,0.9865000247955322
153,0.9865000247955322
154,0.9868000149726868
155,0.9866999983787537
156,0.9869999885559082
157,0.9872999787330627
158,0.9866999983787537
159,0.9872999787330627
160,0.9871000051498413
161,0.9872999787330627
162,0.9872999787330627
163,0.9865000247955322
164,0.9871000051498413
165,0.9873999953269958
166,0.987500011920929
167,0.9868999719619751
168,0.9864000082015991
169,0.9871000051498413
170,0.9869999885559082
171,0.9869999885559082
172,0.9868999719619751
173,0.9866999983787537
174,0.9868999719619751
175,0.9865000247955322
176,0.9866999983787537
177,0.9869999885559082
178,0.9865999817848206
179,0.9868999719619751
180,0.9868999719619751
181,0.9868000149726868
182,0.9868999719619751
183,0.9865999817848206
184,0.9868999719619751
185,0.9865999817848206
186,0.9868000149726868
187,0.9864000082015991
188,0.9866999983787537
189,0.9872999787330627
190,0.9865999817848206
191,0.9865999817848206
192,0.9865999817848206
193,0.9868999719619751
194,0.9866999983787537
195,0.9865999817848206
196,0.9868000149726868
197,0.9868000149726868
198,0.9869999885559082
199,0.9869999885559082


==> images/csv/mnist/original/val_loss.csv <==
step,value
0,0.2448280155658722
1,0.14920352399349213
2,0.09886723011732101
3,0.07591044157743454
4,0.07767603546380997
5,0.0707186758518219
6,0.06477523595094681
7,0.05398275703191757
8,0.050642214715480804
9,0.051604148000478745
10,0.049099646508693695
11,0.05110517516732216
12,0.04312799870967865
13,0.0392899326980114
14,0.041695937514305115
15,0.042316365987062454
16,0.04188094288110733
17,0.043856795877218246
18,0.0458872951567173
19,0.041045721620321274
20,0.06970363855361938
21,0.043064702302217484
22,0.060131318867206573
23,0.038829926401376724
24,0.05818241462111473
25,0.05658186972141266
26,0.0609741285443306
27,0.060711272060871124
28,0.042030736804008484
29,0.036445025354623795
30,0.04103999584913254
31,0.0724194347858429
32,0.049530643969774246
33,0.06764305382966995
34,0.04934084787964821
35,0.10041175782680511
36,0.04775678366422653
37,0.04191864654421806
38,0.04889114201068878
39,0.08326561003923416
40,0.08014794439077377
41,0.03721432760357857
42,0.049313608556985855
43,0.10366924107074738
44,0.06602804362773895
45,0.04217946156859398
46,0.07118935883045197
47,0.04821839928627014
48,0.07303433120250702
49,0.06508943438529968
50,0.08633307367563248
51,0.05783988907933235
52,0.0798245519399643
53,0.07884366810321808
54,0.06129013001918793
55,0.06535687297582626
56,0.05634308233857155
57,0.11551514267921448
58,0.0822305679321289
59,0.06948927789926529
60,0.06738906353712082
61,0.05192980542778969
62,0.0666237622499466
63,0.06326578557491302
64,0.10472415387630463
65,0.08035342395305634
66,0.06146366521716118
67,0.0983879342675209
68,0.08801136910915375
69,0.09893065690994263
70,0.10646422952413559
71,0.05626548081636429
72,0.052603594958782196
73,0.08568812161684036
74,0.07450946420431137
75,0.09455561637878418
76,0.07490769028663635
77,0.11137184500694275
78,0.08871648460626602
79,0.09200234711170197
80,0.10022291541099548
81,0.10900008678436279
82,0.12490428239107132
83,0.10199499875307083
84,0.08593147248029709
85,0.09412363171577454
86,0.07420767098665237
87,0.11632261425256729
88,0.06719978898763657
89,0.11829309910535812
90,0.07185366004705429
91,0.07702121138572693
92,0.11329657584428787
93,0.12072424590587616
94,0.09390097856521606
95,0.10887043178081512
96,0.07599250972270966
97,0.08896467089653015
98,0.10049767047166824
99,0.11578277498483658
100,0.09768538922071457
101,0.09785706549882889
102,0.09497683495283127
103,0.10094024240970612
104,0.09212036430835724
105,0.08767232298851013
106,0.11032527685165405
107,0.07742505520582199
108,0.09874448925256729
109,0.09461625665426254
110,0.11146998405456543
111,0.14450231194496155
112,0.10725641250610352
113,0.114659383893013
114,0.10598606616258621
115,0.09929638355970383
116,0.10151835530996323
117,0.09695436805486679
118,0.1150103360414505
119,0.0921223908662796
120,0.10717269033193588
121,0.10785197466611862
122,0.1026972159743309
123,0.09382076561450958
124,0.10232444852590561
125,0.09403403103351593
126,0.09001930058002472
127,0.09261459112167358
128,0.11628670245409012
129,0.09878140687942505
130,0.09764843434095383
131,0.11122369766235352
132,0.0944037139415741
133,0.10324138402938843
134,0.08794470876455307
135,0.09223166853189468
136,0.09972570836544037
137,0.0958499163389206
138,0.10565134137868881
139,0.10655999928712845
140,0.09698847681283951
141,0.09263250231742859
142,0.094831682741642
143,0.11693285405635834
144,0.1067517027258873
145,0.10128764063119888
146,0.10148128122091293
147,0.10080186277627945
148,0.10534891486167908
149,0.09696376323699951
150,0.10842858254909515
151,0.10243711620569229
152,0.09803999215364456
153,0.10860729962587357
154,0.10487047582864761
155,0.11036145687103271
156,0.10261709243059158
157,0.09577629715204239
158,0.09917747974395752
159,0.09825354814529419
160,0.10146476328372955
161,0.09998493641614914
162,0.10124080628156662
163,0.10306309163570404
164,0.10479710251092911
165,0.09978640079498291
166,0.10561391711235046
167,0.10949531942605972
168,0.10282323509454727
169,0.09988424926996231
170,0.10199839621782303
171,0.09644616395235062
172,0.10476276278495789
173,0.10091390460729599
174,0.1023729220032692
175,0.10179664194583893
176,0.10299689322710037
177,0.10281284898519516
178,0.10530682653188705
179,0.09938143938779831
180,0.10118456929922104
181,0.09892884641885757
182,0.1001509502530098
183,0.10161783546209335
184,0.10151546448469162
185,0.10302775353193283
186,0.10180564224720001
187,0.10203090310096741
188,0.09963259100914001
189,0.09789229184389114
190,0.10334793478250504
191,0.09917236119508743
192,0.09971174597740173
193,0.09969660639762878
194,0.09966005384922028
195,0.10415208339691162
196,0.10508651286363602
197,0.10477394610643387
198,0.10094397515058517
199,0.10185699909925461

